Narrative Flattening: How Post-Training Compresses Thematic, Affective, and Stylistic Variation in LLM Fiction

Large language models produce fluent fiction, yet their creative output is widely seen as flat. We ask where this quality originates in the training and whether it affects different domains of human fiction equally. We construct a matched story-continuation paradigm across StoryStar (public-platform), TMAS (prompt-guided), and The New Yorker (professional literary)-and compare continuations from four OLMo 32B checkpoints (Base, SFT, DPO, RLVR) against matched human text. Because these checkpoints share architecture, scale, tokenizer, and pretraining, the design isolates the post-training effect. We measure each continuation along three sentence-level dimensions: thematic motion, affective prevalence, and linguistic diversity. Across all three, post-training compresses dynamic variation: thematic transitions become more uniform, high-intensity emotions give way to neutrality, and stylistic diversity across stories shrinks. We term this progressive loss narrative flattening. The effect is directionally stable across story domains but gap size depends on the human baseline: professional literary fiction is compressed most, while public-platform and prompt-guided stories show smaller gaps, consistent with their human baselines sitting closer to the model's default rhythm. Post-trained endpoints converge across domains, suggesting alignment produces a continuation regime largely insensitive to the source domain's narrative texture.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> new_extract.txt <==
Narrative Flattening: How Post-Training Compresses Thematic, Affective,                                                      Later stages f latten more
                       and Stylistic Variation in LLM Fiction

      Zehan Li1, Yutong Zhu1 Siyang Wu1 Honglin Bao1, James A. Evans1

                                 1Knowledge Lab, University of Chicago
                         Correspondence: H.B. honglinbao@uchicago.edu;

                                        Z.L. zehan@uchicago.edu

                      Abstract                                                     Human story domains

     Large language models produce fluent fiction,                                 30 23 New Yorker   Pr ofessional fiction
     yet their creative output is widely seen as flat.                             Full TMAS Story     Common fiction
     We ask where this quality originates in the train-                              10 0 Story Star
     ing and whether it affects different domains of
     human fiction equally. We construct a matched          Measured facets Diverse                          St o r y
     story-continuation paradigm across StoryStar                                                        continuation
     (public-platform), TMAS (prompt-guided), and
     The New Yorker (professional literary)--and            Themat i c             OpenAI text        Human
     compare continuations from four OLMo 32B                mot i on              embeddi ng
     checkpoints (Base, SFT, DPO, RLVR) against
     matched human text. Because these check-               Topic Movement
     points share architecture, scale, tokenizer, and
     pretraining, the design isolates the post-training      Af f ect i ve         GoEmot i ons          BASE
     effect. We measure each continuation along             Pr evalence             Classifier s          SFT
     three sentence-level dimensions: thematic mo-
     tion, affective prevalence, and linguistic di-         Intensit y vs. neutralit y
     versity. Across all three, post-training com-
     presses dynamic variation: thematic transitions        Li ngui st i c  St yl eDi st ance         DPO
     become more uniform, high-intensity emotions           Diver sity       Embeddi ng               RLVR
     give way to neutrality, and stylistic diversity
     across stories shrinks. We term this progres-          Authorial Habits
     sive loss narrative flattening. The effect is
     directionally stable across story domains but           Result                    Fl at t e n       Post-tr aining compr esses
     gap size depends on the human baseline: pro-                                                            nar r ative var iation
     fessional literary fiction is compressed most,         Pr ofessional fiction  Narrative Flattening
     while public-platform and prompt-guided sto-            compr essed most
     ries show smaller gaps, consistent with their
     human baselines sitting closer to the model's          Figure 1: Matched-continuation pipeline for mea-
     default rhythm. Post-trained endpoints con-            suring post-training effects on creative writing. We
     verge across domains, suggesting alignment             collect short stories from three human writing domains,
     produces a continuation regime largely insensi-        truncate each at four prefix lengths (40/60/80/90%), and
     tive to the source domain's narrative texture.         complete each prefix with four OLMo-32B checkpoints
                                                            (Base, SFT, DPO, RLVR). Continuations are analyzed
1 Introduction                                              along three narrative facets: thematic motion (sentence
                                                            embeddings), affective prevalence (emotion classifier),
Large language models are increasingly deployed             and linguistic diversity (style embeddings). We mea-
as creative-writing assistants. Yet, a recur-               sure how each post-training stage reshapes the dynamic
ring complaint has emerged: LLM-generated                   structure of story continuations--and how the reshaping
fiction tends toward cliché, formulaic structure,           depends on the source domain.
stylistic monotony, and cross-piece homogeneity
(Chakrabarty et al., 2024; Chakrabarty and Dhillon,         These critiques remain at the level of lexical di-
2026), and that human-AI co-writing reduces di-             versity scores, preference ratings, and whole-text
versity across outputs (Doshi and Hauser, 2024).            quality judgments, none of which decomposes how
                                                            a story becomes flat into measurable narrative di-
                                                            mensions. Missing is a mechanical account: which
                                                            properties of narrative does model generation com-
                                                            press? Is the perceived flatness a matter of thematic
                                                            movement, emotional dynamics, stylistic range--
                                                            or all of these at once? Without decomposing the
                                                            complaint into measurable components, `AI writing
                                                            feels flat' remains an observation, not a diagnosis.

                                                         1
   Modern assistants pass through supervised fine-        from four checkpoints along the OLMo 32B in-
tuning (SFT), preference optimization (DPO), and          struction path (Team OLMo et al., 2025). Because
reinforcement learning (RLVR)--stages that opti-          these checkpoints share architecture, scale, tok-
mize for coherence, helpfulness, and human pref-          enizer, and pretraining, the design lets us trace how
erence (Ouyang et al., 2022; Lambert et al., 2024),       successive post-training stages reshape narrative
and that are known to narrow output diversity even        distributions within a single model lineage, while
on creative tasks (Kirk et al., 2024; Padmakumar          avoiding cross-model confounds in architecture
and He, 2024; O'Mahony et al., 2024; Murthy et al.,       and pretraining. We treat the resulting evidence
2025). Yet few studies trace how each stage re-           as stage-wise and geometric rather than mechanis-
shapes the texture of story generation, nor whether       tic: the design identifies where the post-trained
this convergence compresses dimensions that dis-          endpoints move relative to human baselines, but
tinguish literary from generic prose.                     not which specific data mixtures or reward signals
                                                          cause the movement. We measure each continua-
   Human creative writing is not a single base-           tion along three facets: thematic motion, affective
line. Professionally edited literary fiction, public-     prevalence, and linguistic diversity.
platform stories, and prompt-guided narratives dif-
fer systematically in topic, perceived quality, and          We find that each successive post-training stage
in how they modulate themes, emotional inten-             narrows narrative variation across every facet we
sity, and stylistic density (Biber and Conrad, 2009;      measure. In thematic motion, models traverse top-
Underwood and Sellers, 2016). If post-training            ics in more uniform steps, with per-story topic-
converges to a fixed continuation regime, the gap         jump variation falling below the human level
should be domain-sensitive: the farther a human           by RLVR, dampening the alternation between
writing domain lies from that regime, the more            dwelling and sharp shifts that characterizes hu-
its narrative texture will be compressed. A single-       man stories. In affective prevalence, high-arousal
baseline evaluation risks overstating or obscuring        states such as surprise­curiosity and conflict are
the effect; a cross-domain comparison is needed.          suppressed while neutral affect rises. In linguistic
                                                          diversity, outputs collapse into a narrow stylistic
   We call this pattern narrative flattening. A story     attractor: closer to common-fiction baselines, but
traces a trajectory through thematic, affective, and      farther from professional literary style.
linguistic space, and what distinguishes human fic-
tion is not smoothness but structured variation--            This pattern is directionally stable across three
when to dwell on a motif, when to shift abruptly,         story domains, but its magnitude depends on the
when to heighten or suppress emotional pressure.          human baseline. Professional literary fiction is
We define narrative flattening as the measurable          compressed most: its human distribution lies far-
compression of this variation--regularized move-          thest from the post-trained model's default rhythm,
ment, muted affect, and reduced sensitivity to the        so the narrowing is most visible. Public-platform
source domain.                                            and prompt-guided stories show smaller gaps--not
                                                          because the model writes them better, but because
   This paper asks two questions. First, how does         these baselines already sit closer to where post-
each stage of the post-training pipeline--Base, SFT,      training converges. Strikingly, post-trained end-
DPO, RLVR--reshape the dynamic structure of               points converge across corpora, with cross-domain
story continuations? Second, does the magnitude           style divergence dropping by over 90% from the
of this reshaping depend on the human writing             human level to RLVR. This convergence suggests
domain that the model is asked to continue?               that post-training pushes all stories toward a single
                                                          continuation pattern rather than adapting to each
   To answer both, we construct a matched con-            domain's complexity.
tinuation paradigm spanning three distinct human
writing domains in the creative-writing landscape:           Together, these results reveal that post-training
STORYSTAR, a public fiction platform with a low           does not simply produce better fiction. It installs
editorial barrier (StoryStar, 2026); TELL ME A            a fixed writing regime--coherent, readable, and
STORY, a corpus of stories composed under ex-             conventionally well-formed, but flatter than any of
plicit creative-writing prompts (Huot et al., 2024);      the human domains it is asked to continue, with the
and The New Yorker, a collection of professionally        largest gap appearing for the most stylistically and
edited literary fiction published between 1945 and        affectively varied human corpus.
2019 (Shaalan, 2022). We truncate each story at
controlled prefix lengths and collect continuations          Our contributions are threefold:

                                                       2
· We introduce a matched continuation paradigm            output distributions (Ouyang et al., 2022; Rafailov
  that traces post-training effects across human          et al., 2024; Lambert et al., 2024). Kirk et al. (2024)
  writing domains differing in editorial gatekeep-        show that RLHF reduces output diversity relative
  ing and task framing.                                   to SFT; O'Mahony et al. (2024) connect instruc-
                                                          tion and reward-based tuning to mode collapse;
· We operationalize `AI flatness' as narrative flat-      and Murthy et al. (2025) find that aligned models
  tening: measurable compression along thematic,          display less conceptual diversity than their base
  affective, and linguistic dimensions.                   counterparts. West and Potts (2025) sharpen the
                                                          contrast: base checkpoints outperform aligned ver-
· We show that post-training compresses narrative         sions on tasks demanding unpredictable output, cre-
  texture across three domains, and most for pro-         ative writing among them, and Zhang et al. (2025b)
  fessional literary fiction, converging post-trained     find that leading aligned systems produce substan-
  endpoints toward a single mundane regime.               tially less variation than human writers.

2 Related Work                                               Recent work has begun to explain and mitigate
                                                          this narrowing. On the diagnostic side, Zhang et al.
2.1 LLM Creative Writing and Its Evaluation               (2025a) argue that annotators' systematic prefer-
                                                          ence for familiar text is a pervasive data-level driver
LLMs are increasingly used for creative writing,          of mode collapse, and Hamilton and Mimno (2026)
supporting story generation, co-writing, and screen-      trace the recurring names, settings, and professions
play assistance (Ippolito et al., 2022; Lee et al.,       in LLM stories to preference data rather than pre-
2022; Yuan et al., 2022). Most evaluations rely on        training corpora. On the intervention side, Lan-
holistic judgments of quality, novelty, or satisfac-      chantin et al. (2025) construct preference pairs fa-
tion. This framing has surfaced promise and limits:       voring rare but high-quality responses, and Chung
model outputs can be fluent and useful, yet also          et al. (2025) add deviation terms to DPO objectives
clichéd, formulaic, and stylistically monotonous          to retain variation. Both lines operate at the lexi-
(Chakrabarty et al., 2024, 2025; Chakrabarty and          cal level--recycled tokens, embedding distances--
Dhillon, 2026; Sui, 2026; Marco et al., 2024). Be-        without specifying which narrative properties are
yond individual quality, LLM assistance can ho-           worth preserving; our facets are intended to supply
mogenize collective output: Doshi and Hauser              exactly those targets.
(2024) find that AI co-writing improves individ-
ual stories while reducing diversity across stories;         Creative writing is a particularly sensitive setting:
Padmakumar and He (2024) show that instruction-           thematic shifts, affective volatility, and stylistic
tuned models reduce lexical and content diversity;        breadth are part of the task, not noise to eliminate.
and Xu et al. (2025) find that different aligned          Yet studies of alignment side effects rarely exam-
LLMs independently recycle the same narrative             ine creative generation, and those that do typically
moves. Russell et al. (2026) push beyond sur-             compare a base model to a single aligned endpoint
face statistics, showing that AI stories over-explain     without tracing the contribution of each stage. We
themes, favor tidy single-track plots, and cluster in     follow one model lineage across four checkpoints--
a narrow region of discourse-level narrative space        Base, SFT, DPO, and RLVR--tracing stage-wise
that human stories span more broadly.                     shifts in narrative texture within a single model
                                                          family.
   These studies identify the symptom but not its
mechanism: holistic ratings and endpoint com-             2.3 Computational Accounts of Narrative
parisons cannot distinguish whether flatness re-                Texture
flects predictable topic shifting, smoothed emo-
tional pressure, converging styles, or all three. We      Narrative theory treats stories as organized trajecto-
address this gap by decomposing narrative flatten-        ries, not unordered sentences. Classic accounts em-
ing along these dimensions.                               phasize how suspense, curiosity, and surprise arise
                                                          from temporal ordering and revelation of events
2.2 Post-Training and Homogenization in                   (Sternberg, 1978; Brewer and Lichtenstein, 1982).
      Open-Ended Generation                               Computational work operationalizes this at scale:
                                                          Reagan et al. (2016) extract emotional arcs us-
Modern assistants undergo post-training through           ing sentiment trajectories; Ouyang and McKeown
supervised fine-tuning (SFT), preference optimiza-        (2015) model reportable events as turning points;
tion (DPO), and reinforcement learning (RL),
which improves instruction following but reshapes

                                                       3
and Piper et al. (2023) model narrative revelation          a shared task instruction, this corpus captures
using information-theoretic methods. Piper et al.           human fiction produced under conditions that
(2021) argues that computational narrative under-           parallel instruction-following generation.
standing must account for event ordering, tempo-          · Public-platform fiction. StoryStar stories are
rality, and discourse structure. A parallel tradi-          drawn from a free online publishing platform
tion in computational stylistics shows that linguis-        open to writers of all backgrounds (StoryStar,
tic diversity varies systematically across genres,          2026).1 This corpus represents everyday short-
domains, and literary prestige (Biber and Conrad,           story writing with minimal editorial filtering.
2009; Underwood and Sellers, 2016); neural style
representations trained to be content-independent         Domain Stories Characterization
now make this variation directly measurable (Patel
et al., 2025), which is the representation we adopt       New Yorker 3,023 Professional literary fiction
for our linguistic-diversity facet.
                                                          TMAS  230 Prompt-guided human fiction
   These lines of work establish that narrative
texture--how a story moves through thematic, af-          StoryStar 100 Public-platform fiction
fective, and stylistic space--is measurable rather
than merely impressionistic. Recent work has be-          Table 1: Three human story domains used in this study,
gun applying such metrics to LLM evaluation (Sui          ordered by editorial gatekeeping. Together they span
et al., 2026; Tian et al., 2024), but without tracing     professional, task-elicited, and public-platform writing.
how each alignment stage shapes the effect. We re-        Together, the three domains let us separate two
purpose these metrics as a diagnostic tool to ask at      effects: how post-training reshapes continuation
which stage of post-training narrative compression        dynamics (Axis 1, training stage), and whether
accumulates.                                              the magnitude of that reshaping depends on the
                                                          narrative texture of the human source domain
3 Experimental Design                                     (Axis 2, story domain).

Matched continuation setting. We evaluate lit-            Cross-domain controls. To ensure that observed
erary continuation rather than free generation. For       differences reflect narrative properties rather than
each story, we reveal a prefix at cut point c             surface confounds, we apply several controls across
{40%, 60%, 80%, 90%} and treat the remain-                corpora. Stories in all three domains are restricted
ing original text as the matched human continua-          to a comparable word-length range. The same four
tion. Each model receives the same prefix, and all        cut points are applied uniformly. Model continu-
measurements are computed only on the continua-           ations use a fixed decoding configuration across
tion. The four cut points yield continuations from        stages and domains. Prompting is held constant
different narrative positions, testing whether flat-      within model interface: base models receive the
tening effects are robust across how much context         raw story prefix, while instruction-tuned models
the model has seen.                                       use the tokenizer-provided chat template with the
                                                          same continuation instruction.
Story domains. We select three corpora that span
a range of human creative-writing settings, differ-       Models and generation. We compare four
ing in editorial gatekeeping, task framing, and ex-       checkpoints from the OLMo 32B instruction path:
pected narrative complexity (Table 1).                    Base, SFT, DPO, and RLVR (Team OLMo et al.,
                                                          2025). These checkpoints share the same base
· Professional literary fiction. 3,023 short sto-         model and form a sequential post-training path,
  ries published in The New Yorker between 1945           making post-training stage the primary experimen-
  and 2019 (Shaalan, 2022), restricted to stories         tal variable. For each story­cut­model tuple, we
  under 5 K words. These stories have passed pro-         sample 5 continuations under identical decoding
  fessional editorial selection and represent a high-     settings. The prompt and Model setting are avail-
  density literary baseline with rich thematic mod-       able in Appendix B. Appendix I reports a prompt-
  ulation, affective tension, and stylistic variety.      interface control; BaseSFT should be interpreted
                                                          as interface + post-training, while all others share
· Prompt-guided common fiction. TELL ME A                 the instruction interface.
  STORY (TMAS) comprises human-written sto-
  ries elicited by explicit creative-writing prompts      Sentence-level facets. We represent each con-
  (Huot et al., 2024). Because writers respond to         tinuation as a sentence-level trajectory. For a

                                                              1https://www.storystar.com

                                                       4
continuation with sentences x1, . . . , xT , encoder          nent of style-neural embeddings (88.5% of vari-
fd maps each sentence to a facet-specific vector              ance; positive = more literary register), The New
zt(d) = fd(xt), yielding a trajectory through that            Yorker stories cluster at z = 0.22, while TMAS
facet space. We measure three facets:                         (-2.07) and STORYSTAR (-1.99) occupy a dis-
                                                              tinct, nearly overlapping region more than two stan-
Flattening metrics. We operationalize narrative               dard deviations away. These results show that the
flattening as reduced variation relative to matched           three corpora differ most sharply in affective charge
human continuations; full metric definitions are              and stylistic signature, with The New Yorker sep-
in Appendix G. For thematic motion, we encode                 arated from the other two corpora, while prompt-
each sentence with text-embedding-3-large                     guided and public-platform fiction cluster together.
(3072d) and measure the coefficient of variation              This raises the question that motivates the rest of
(CV) of sentence-to-sentence semantic jump sizes              our analysis: if post-trained continuations fall on
within each continuation. For affective prevalence,           the common-fiction side of this divide, the model­
a literary-adapted GoEmotions classifier (Demszky             human gap should be largest for The New Yorker,
et al., 2020) (28 classes; Appendix C) assigns each           whose human baseline lies farthest from that side.
sentence a top-1 emotion label; we track the preva-
lence of conflict, surprise­curiosity, and neutral            4.2 Post-Training Flattens Story Continuation
affect. For linguistic diversity, we represent each                 Across Facets
story with StyleDistance embeddings (768d) and
measure Maximum Mean Discrepancy(MMD)                         Results are shown primarily for The New Yorker
to the human style distribution and across-story              (Figures 2­ Table 3); cross-domain comparisons
variance. Length-sensitive metrics are residualized           follow in Section 4.3, and per-facet breakdowns
for continuation length.                                      for the other two corpora are in Appendix J.1.
                                                              The same directional pattern appears in Qwen2.5-
4 Results                                                     32b base/LLaMA-3.1-8b base/Gemma-3-12B base
                                                              versus their instruction-tuned counterparts (Ap-
4.1 Human Story Domains Differ in Baseline                    pendix K), confirming the effect is not specific to
      Narrative Texture                                       the OLMo lineage.

Before examining model continuations, we com-                 Thematic motion. The per-story coefficient
pare human continuations across the three domains             of variation of topic jumps drops at every stage:
(Table 2).                                                    from a human mean of 0.105 to 0.096 at
                                                              Base (-8.0%), 0.089 at SFT (-15.1%), and
Corpus      Theme CV Affect % Style Axis                      0.081 at DPO/RLVR (-22.2%) (Figure 2A).
                                                              The underlying distribution tells the same story:
New Yorker  0.105  41.0  0.22                                 human CV values spread broadly, reflecting stories
TMAS        0.098                                             that mix dwelling with sharp thematic pivots,
STORYSTAR   0.110  26.5 -2.07                                 whereas each post-training stage compresses
                                                              the distribution leftward into an increasingly
                   23.2 -1.99                                 narrow peak (Figure 2B). A mixed-effects model
                                                              with story-level random intercepts and fixed
Table 2: Human story domains differ in thematic rhythm        cut-point effects confirms the RLVR­human
(per-story topic-jump CV), affective charge (high emo-        reduction in L2 topical CV ( = -0.0228, 95%
tional intensity %), and stylistic register (mean z-score     CI [-0.0234, -0.0222], p < .001).
on style PCA, which explains 88.5% of variance; posi-
tive = more literary).95% bootstrap CIs are reported in
Appendix J.1; all pairwise domain differences in affec-
tive charge and style position are significant

   In thematic motion, the domains differ modestly:           Affective prevalence. The base model emerges
topical step-size CV ranges from 0.098 (TMAS)                 from pretraining over-marked: conflict (47%)
to 0.110 (STORYSTAR), with The New Yorker                     and surprise­curiosity (33%) both exceed human
in between at 0.105. The contrasts in affective               prevalence (20% and 21% respectively), while
prevalence are larger: The New Yorker carries the             neutral content is correspondingly underweighted
highest combined surprise­curiosity and conflict              (13% vs. 29% in humans) (Figure 3). This
share (41%), with TMAS at 26% and STORYS-                     likely reflects the over-representation of emotion-
TAR lowest at 23%. Linguistic diversity shows                 ally marked genres in web-scale pretraining data.
the sharpest divide. On the first principal compo-            Post-training does not return the model to human

                                                           5
A. Rhythm unevenness drops with each stage                               B. The distribution narrows and shifts left

   0.110

Topic-jump size unevenness0.105                                          Human                                                                    =0.104
                                                                             Base                                                                  =0.096 -8.0%
                          0.100                                                SFT                                                                 =0.089 -15.1%
                                                                              DPO                                                                  =0.081 -22.2%
                          0.095         -8.0%                                RLVR                                                                  =0.081 -22.2%
                                        Base                                        0.050 0.075 0.100 0.125 0.150 0.175
                          0.090
                                                                                           Per-continuation topic-jump CV
                          0.085                -15.1%

                          0.080                        -22.2% -22.2%

                          0.075

                                 Human         SFT     DPO  RLVR

Figure 2: (A) Per-story CV (/µ) of sentence-to-sentence topic-jump L2 distances. Dashed line = human mean;
percentages = unevenness lost relative to human. Length regression confirms continuation length does not confound
this metric (R2 < 0.001). (B) Distribution of the same per-continuation CV. Dashed line = human mean; brackets
span the 5th­95th percentile. Post-training progressively narrows the distribution and shifts it leftward. 95%
bootstrap CIs are narrower than the plot markers at all stages (Appendix J.1).

levels; it over-corrects past them. By RLVR, con-                        fact of different realized continuation lengths (Ap-
flict has collapsed to 7.5% and surprise­curiosity                       pendix H.2).
to 13%, while neutral content swells to 45%--
each marker now further from the human distribu-                         Stage MMD2 ( farther) Var/human ( less)
tion than the base model was, in the opposite di-
rection. Human continuations occupy intermediate,                        Human         -- (ref)    1.00 (ref)
modulated affective values; post-trained outputs                          Base           0.25         6.03
selectively compress the two focal high-arousal                           SFT
families measured here while increasing neutral                           DPO       0.41  +64%   0.84  -86%
narration. A full family-level decomposition shows                       RLVR       0.53  +112%  0.49  -92%
that this is not a global collapse of every affect                                  0.52  +108%  0.52  -91%
category: sadness/loss and warmth/affiliation re-
main comparatively stable after SFT (Appendix E).                        Table 3: Style divergence and variance across post-
Flattening effects are directionally stable across all                   training stages for New Yorker continuations. Each
four cut points (Appendix L). The same model con-                        successive stage pushes the model's style distribu-
firms both the reduction in conflict prevalence ( =                      tion farther from the human reference (higher MMD2)
-0.1228, 95% CI [-0.1270, -0.1185], p < .001)                            while collapsing across-story variation (lower vari-
and the increase in neutral narration ( = 0.1632,                        ance), converging onto a narrow stylistic attractor offset
95% CI [0.1601, 0.1663], p < .001). These ef-                            from human writing. MMD confidence intervals use
fects remain significant after adding log realized                       the sentence-state bootstrap described in Appendix F;
sentence length as a covariate (Appendix H.1).                           across-story variance uses story-level bootstrap.

Linguistic Diversity. MMD to the human style                             4.3 Post-Training Erases Cross-Domain
distribution increases monotonically from 0.24                                 Differences, Compressing Professional
(Base) to 0.41 (SFT) to 0.52­0.53 (DPO/RLVR),                                  Fiction Most
while across-story style variance drops from 6×
human at Base to 0.85× at SFT and 0.5­0.55× at                           Section 4.1 established that human story domains
DPO/RLVR (Table 3). The base model's MMD                                 occupy distinct narrative regimes--The New Yorker
is low because its stylistic sprawl is broad enough                      separated from TMAS and STORYSTAR by higher
that its aggregate footprint overlaps human writ-                        affective charge and a markedly different stylistic
ing, but it is writing in too many directions at once.                   signature. We find that after post-training, cross-
Post-training collapses this sprawl onto a narrow                        domain differences in model outputs become sub-
attractor that is offset from the human distribution--                   stantially smaller than cross-domain differences in
the model converges on a single voice and applies                        human outputs. (Figure 4).
it across every story. A fixed-sentence-count con-
trol shows that this variance collapse is not an arti-                   Cross-domain spread collapses under post-
                                                                         training. Across three measurement facets, the
                                                                         gap between domains narrows though the degree of
                                                                         convergence varies. In thematic motion, the range
                                                                         of topical jump CV drops from 0.0116 (human)
                                                                         to 0.0037 (RLVR)--a substantial 62% reduction,

                                                                      6
                           +26.7pp

Deviation from human (PP)                                                                              +14.4pp +16.3pp

                                                             +11.5pp

                                                                      +4.9pp                  +6.2pp

                                    -9.4pp                                    -7.4pp  -8.0pp

                                            -11.6pp -12.3pp                                   -15.5pp

Figure 3: Each panel shows the percentage-point deviation of model prevalence from the matched human baseline;
zero on the y-axis indicates the human level. Affective prevalence across OLMo post-training stages for The New
Yorker continuations. The base model emerges from pretraining over-marked . Successive post-training stages
suppress the focal conflict and surprise­curiosity families and inflate neutral content, overshooting human prevalence
rather than converging on it. 95% story-bootstrap CIs are narrower than the plot markers at all stages (Appendix J.1);
a six-family robustness decomposition is reported in Appendix E.

but leaving residual cross-domain structure (Fig-                        A domain-agnostic continuation regime. Un-
ure 4A). In affective prevalence, surprise+conflict                      der this post-training pipeline, model continuations
range falls from 17.8 to 3.3 percentage points,                          across the three domains converge, with cross-
an 81% reduction (Figure 4B). Convergence is                             domain differences substantially smaller than those
strongest in linguistic habits: human cross-domain                       observed in human continuations. As the conver-
MMD2 reaches 0.61, while the largest RLVR                                gence pattern above shows, the output regime sits
cross-domain MMD2 is 0.01--a substantial                                 closer to common-fiction baselines than to pro-
reduction (Figure 4C). By the final post-training                        fessional literary fiction. The resulting continua-
stage, the three RLVR endpoints occupy largely                           tions are coherent, readable, and sequentially well-
overlapping regions of stylistic space despite                           formed, but they shed the thematic unevenness,
originating from sharply different human domains.                        affective tension, and stylistic variation that distin-
                                                                         guish human storytelling--and that distinguish one
Professional fiction bears the largest gap.                              kind of human storytelling from another.
Because post-training pushes all domains toward
a similar continuation regime, the domain that                           5 Discussion
starts farthest from that regime undergoes the
largest shift. In affective prevalence, The New                          Post-training as narrative regularization. Our
Yorker's combined surprise+conflict share falls                          results suggest post-training acts as a kind of regu-
from 41% to 20% at RLVR--a drop of roughly                               larization. This is not the parametric regularization
21 percentage points, compared with 7 points for                         familiar from optimization, but a regularization of
TMAS and 6 points for STORYSTAR. Linguistic                              the narrative trajectory. The base model is not sim-
habits provide the starkest evidence (Figure 4C):                        ply human-like: it can be affectively over-marked
under human authorship The New Yorker occupies                           and stylistically wide-ranging and unstable. Su-
a clearly separated region of style space, while                         pervised fine-tuning, preference optimization, and
TMAS and STORYSTAR sit on top of one another;                            verifiable-reward reinforcement learning make gen-
under RLVR, all three collapse onto a shared re-                         eration more controlled and conventionally well-
gion that, in the two leading principal components,                      formed, but this control is achieved by suppressing
overlaps with the common-fiction human baselines                         variation. Thematic jumps become more uniform,
(full-dimensional MMD in Appendix F.2). The                              affect is muted, and linguistic habits collapse into
smaller gaps for STORYSTAR and TMAS do not                               a narrower attractor. These findings offer one pos-
mean the model writes these domains better; they                         sible structural account of why aligned fiction can
mean these baselines were already closer to where                        feel mechanical: the issue may not be grammar but
post-training pushes the model.                                          the loss of dynamic contrast over the course of a
                                                                         continuation. Direct reader studies linking these
                                                                         structural metrics to human perception remain an

                                                                      7
A. Topical Jump CV                      B. Affective Charge C. Style PCA: Human Domains Separate...RLVR endpoints overlap

                      spread:                       spread:
                      0.0116 -> 0.0037              17.8% -> 3.3%
                      62 % less                     81% less

 New YorkSetroryStar                    New Yorker
TMAS
                                                                            TMAS  New Yorker              TMAS
                                                                   StoryStar                  New Yorker StoryStar
                                        TMAS

                                        StoryStar

Figure 4: Cross-domain convergence under post-training. (A) Domain-mean topical jump CV for three corpora (New
Yorker, Tell Me A Story, StoryStar) at the human and RLVR endpoints; corpus spread shrinks 0.0116  0.0037
(62%). (B) Domain-mean affective charge (surprise­curiosity + conflict, %) at the same two endpoints; spread
shrinks 17.8  3.3 percentage points (81%). (C) PCA of 768-dimensional StyleDistance embeddings. Each small
dot is an individual story continuation, color-coded by domain; each large circle is the centroid of one domain (mean
position of stories). The left panel shows human-authored continuations; the right shows the same three domains
continued by RLVR. Under human authorship, New Yorker occupies a clearly separated region of style space while
TMAS and STORYSTAR cluster together; under RLVR, all three centroids collapse onto a single shared region.

important next step.                                       fiction baselines than to professional literary fiction,
                                                           with the gap widening at each training stage.
What the cross-domain design reveals. Evaluat-
ing model fiction against a pooled human reference         Flattening or professionalization? A natural
would blur a distinction the cross-domain design           alternative reading is that what we call flattening is
makes visible. Professional literary fiction, prompt-      what (muscular) literary editors do. They remove
guided fiction, and public-platform fiction differ be-     excess affective marking, smooth erratic motion,
fore any model is introduced: they vary in affective       and enforce stylistic consistency. The base model's
charge, stylistic signature, and narrative rhythm.         affective over-marking (§4.2) is consistent with
A single-baseline evaluation against STORYSTAR             this reading: perhaps post-training is editing the
alone would suggest the model is largely faithful;         model toward a more disciplined voice. Two
against The New Yorker alone would suggest catas-          findings cut against this interpretation. First,
trophic gaps, and the pooled average masks both.           the post-trained endpoint does not approach the
The cross-domain design shows that the human­              human distribution; it overshoots in the opposite
model gap is not a fixed property of the model but         direction, ending farther from human affect than
a function of which human baseline is used to mea-         the base model was, on the muted side. Second,
sure it, and that post-trained endpoints converge          professional human editing produces The New
toward each other regardless of the source they            Yorker, the domain from which post-trained models
were asked to continue.                                    move most aggressively away. Post-training is
                                                           not professionalizing fiction. It is converging on a
Geometry, not yet mechanism. Our analysis lo-              third regime that is neither the base model's sprawl
calizes where post-trained outputs sit relative to         nor the literary editor's discipline, but a default
human baselines, but not why. Several mechanism            closer to common-fiction baselines.
are compatible with the geometry we observe. Pref-
erence annotators may reward more conventional             Implications for creative-writing assistants.
continuations; instruction-tuning data may overrep-        These findings complicate the success criteria for
resent task-oriented prose whose style bleeds into         post-training in open-ended generation. In sum-
open-ended generation; RLVR's verifiability pres-          marization, reduced variation is desirable. Users
sure may favor common-fiction-aligned structures;          want consistency. In fiction, variation leads to
reward models trained on broad preferences may             heightened experience, and uniform compression
compress the literary tail of the human distribution.      becomes a bug rather than a feature. Creative-
Disentangling these channels requires access to the        writing assistants may require alignment objectives
full SFT, DPO, and RLVR mixtures, along with               distinct from general-purpose assistants: domain-
controlled interventions on each, which we leave to        conditional reward models that calibrate to the
future work. The current conclusion is geometric:          source register rather than a pooled human pref-
the post-trained endpoint lies closer to common-           erence; distributional matching objectives that pre-

                                                        8
serve cross-story variance rather than only point-           elicited stories, and public-platform writing, but
wise quality; or preference data deliberately sam-           they are all English, short-form prose, and
pled from the literary tail rather than from majority-       weighted toward contemporary writing. The New
preferred continuations. Our metrics provide a               Yorker is also a single publication: its editorial style
mechanism account of what Doshi and Hauser                   is not truly coextensive with "professional literary
(2024) observed at the level of collective output.           fiction," and corpora drawn from Granta, Paris Re-
Where they showed that human­AI co-writing re-               view, or Tin House may sit differently in our facet
duces diversity across stories, we show which narra-         space. Genre fiction, novel-length narrative, screen-
tive dimensions are compressed and how compres-              play, poetry, and non-English literary traditions re-
sion accumulates across training stages. Narrative-          main to be tested. The under-5K-word restriction
flattening metrics complement human-preference               also excludes long-form literary fiction, where the
evaluation by asking not whether each continuation           most distinctive narrative texture likely lives.
is plausible, but whether a collection of continua-
tions preserves the variance of human fiction.                  Decoding regime. All continuations use a sin-
                                                             gle shared decoding configuration. We do not ex-
6 Conclusion                                                 haustively map the interactions between sampling
                                                             temperature, nucleus thresholds, repetition penal-
We compared matched human story continuations                ties and stage-wise compression. Prior work shows
with four OLMo 32B checkpoints across three fic-             decoding choices substantially shape output diver-
tion domains. Across thematic motion, affective              sity (Holtzman et al., 2020). Aggressive decoding
prevalence, and linguistic diversity, post-training          may partially restore variance lost during training
regularizes narrative trajectories: topic jumps be-          without fully reversing the regime shift.
come more uniform, high-intensity affect gives way
to neutral narration, and across-story style variance        Use of LLMs. We used LLMs for sentence-level
collapses. This compression is strongest for The             polishing (clarity, wording, and grammatical cor-
New Yorker because its human baseline lies far-              rections) and limited implementation assistance for
thest from the aligned model's continuation regime;          small refactors, boilerplate, and training-related
TMAS and STORYSTAR appear closer mainly be-                  code. All LLM-suggested changes were reviewed,
cause their baselines already sit nearer that attractor.     edited as needed, and verified by the authors.
The result is not generic degradation but domain-
insensitive convergence. For creative-writing as-            Ethical Considerations
sistants, coherence and readability are therefore
insufficient objectives: alignment should preserve           Copyright and data release. Our research
source-domain variation, making narrative flatten-           utilizes publicly available or archived literary
ing a measurable target for future training.                 datasets.To ensure ethical compliance, the New
                                                             Yorker data is stored in a secure repository at our
Limitations                                                  university; its use in this study constitutes fair use,
                                                             as it is employed strictly for non-disseminating,
Our analysis is not mechanistic. We do not di-               non-commercial research. Other corpora, such as
rectly inspect the SFT, DPO, or RLVR mixtures                TMAS and StoryStar, were sourced from public-
at the granularity needed to attribute compression           facing websites intended for open readership. We
to specific training signals--reward-model prefer-           report only aggregate statistics. We do not release
ences, instruction-data style, or RLVR verifiability         raw New Yorker stories, long excerpts, or full gen-
constraints. Our conclusions are therefore geomet-           erated continuations conditioned on copyrighted
ric (i.e., about where the post-trained endpoint sits        prefixes. Any released code will operate on user-
relative to human baselines) rather than mechanis-           provided texts or public-domain examples; released
tic. Disentangling the contributions of preference-          artifacts will be limited to aggregate metric tables,
data composition, reward shape, and verifiability            plotting scripts, and anonymized metadata that do
pressure to narrative flattening is an important next        not contain protected story text.
step and would require controlled interventions we
cannot perform on a deployed pipeline.                       Privacy and public-platform data. For public-
                                                             platform stories, author names, bylines, source
   Corpus and language coverage. Our three do-               paths, and other obvious identifiers are removed or
mains span professional literary fiction, prompt-            excluded from analysis. Our unit of analysis is the

                                                          9
story text and its aggregate continuation metrics,                 of the 2025 CHI Conference on Human Factors in
not individual authors. We do not make claims                      Computing Systems. Association for Computing Ma-
about author traits, demographic groups, or identi-                chinery.
fiable writers.
                                                                John Joon Young Chung, Vishakh Padmakumar, Melissa
Human annotation and AI assistance. The af-                        Roemmele, Yuqian Sun, and Max Kreminski.
fect classifier was adapted using LLM-distilled la-                2025. Modifying large language model post-
bels and validated on a 1,000-sentence calibration                 training for diverse creative writing. arXiv preprint
subset annotated by one author and two graduate-                   arXiv:2503.17126.
student volunteers. Annotation was voluntary and
unpaid, and the labels are used only for aggregate              Dorottya Demszky, Dana Movshovitz-Attias, Jeongwoo
label-quality validation; we report no annotator-                  Ko, Alan Cowen, Gaurav Nemade, and Sujith Ravi.
level performance or demographic analysis. We                      2020. GoEmotions: A dataset of fine-grained emo-
also used LLM assistance for sentence-level polish-                tions. In Proceedings of the 58th Annual Meeting of
ing and limited implementation support. All LLM-                   the Association for Computational Linguistics, pages
suggested writing and code changes were reviewed,                  4040­4054, Online. Association for Computational
edited as needed, and verified by the authors.                     Linguistics.

Potential harms. The goal of this work is diag-                 Anil R. Doshi and Oliver P. Hauser. 2024. Generative
nostic rather than prescriptive. We do not claim                   ai enhances individual creativity but reduces the col-
that professional literary fiction is the only valid               lective diversity of novel content. Science Advances,
writing style, nor that lower affective charge is in-              10(28):eadn5290.
herently worse. The main risk we identify is ag-
gregate homogenization: when many users rely on                 Sil Hamilton and David Mimno. 2026. Elias in the
the same aligned systems, diverse human story-                     lighthouse, again? diagnosing low diversity in llm
telling practices may be nudged toward a narrower                  stories. arXiv preprint arXiv:2605.26492.
continuation regime. We present the proposed met-
rics as tools for measuring and mitigating this risk,           Ari Holtzman, Jan Buys, Li Du, Maxwell Forbes, and
not for ranking authors, policing creative style, or               Yejin Choi. 2020. The curious case of neural text de-
prescribing a single standard for good fiction.                    generation. In International Conference on Learning
                                                                   Representations (ICLR).

                                                                Fantine Huot, Reinald Kim Amplayo, Jennimaria Palo-
                                                                   maki, Alice Shoshana Jakobovits, Elizabeth Clark,
                                                                   and Mirella Lapata. 2024. Agents' room: Narrative
                                                                   generation through multi-step collaboration. arXiv
                                                                   preprint arXiv:2410.02603.

References                                                      Daphne Ippolito, Ann Yuan, Andy Coenen, and Sehmon
                                                                   Burnam. 2022. Creative writing with an ai-powered
Douglas Biber and Susan Conrad. 2009. Register, Genre,             writing assistant: Perspectives from professional writ-
   and Style. Cambridge University Press.                          ers. Preprint, arXiv:2211.05030.

William F. Brewer and Edward H. Lichtenstein. 1982.             Robert Kirk, Ishita Mediratta, Christoforos Nalmpantis,
   Stories are to entertain: A structural-affect theory of         Jelena Luketina, Eric Hambro, Edward Grefenstette,
   stories. Journal of Pragmatics, 6(5):473­486.                   and Roberta Raileanu. 2024. Understanding the ef-
                                                                   fects of RLHF on LLM generalisation and diversity.
Tuhin Chakrabarty and Paramveer S Dhillon. 2026. Can               In International Conference on Learning Representa-
   good writing be generative? expert-level ai writing             tions.
   emerges through fine-tuning on high quality books.
   In Proceedings of the 2026 CHI Conference on Hu-             Nathan Lambert, Jacob Morrison, Valentina Pyatkin,
   man Factors in Computing Systems, pages 1­27.                   Shengyi Huang, Hamish Ivison, Faeze Brahman,
                                                                   Lester James V. Miranda, Alisa Liu, Nouha Dziri,
Tuhin Chakrabarty, Philippe Laban, Divyansh Agar-                  Shane Lyu, Yuling Gu, Saumya Malik, Victoria
   wal, Smaranda Muresan, and Chien-Sheng Wu. 2024.                Graf, Jena D. Hwang, Jiangjiang Yang, Ronan
   Art or artifice? large language models and the false            Le Bras, Oyvind Tafjord, Chris Wilhelm, Luca Sol-
   promise of creativity. In Proceedings of the 2024               daini, and 4 others. 2024. Tülu 3: Pushing fron-
   CHI Conference on Human Factors in Computing                    tiers in open language model post-training. Preprint,
   Systems, pages 1­34. Association for Computing Ma-              arXiv:2411.15124.
   chinery.

Tuhin Chakrabarty, Philippe Laban, and Chien-Sheng              Jack Lanchantin, Angelica Chen, Shehzaad Dhuliawala,
   Wu. 2025. Can AI writing be salvaged? mitigating                Ping Yu, Jason Weston, Sainbayar Sukhbaatar, and
   idiosyncrasies and improving human-AI alignment                 Ilia Kulikov. 2025. Diverse preference optimization.
   in the writing process through edits. In Proceedings            arXiv preprint arXiv:2501.18101.

                                                            10
Mina Lee, Percy Liang, and Qian Yang. 2022. Coauthor:             Andrew Piper, Hao Xu, and Eric D. Kolaczyk. 2023.
   Designing a human-ai collaborative writing dataset                Modeling narrative revelation. In Proceedings of
   for exploring language model capabilities. In CHI                 the Computational Humanities Research Conference
   Conference on Human Factors in Computing Systems,                 (CHR), pages 500­516.
   CHI '22, page 1­19. ACM.
                                                                  Rafael Rafailov, Archit Sharma, Eric Mitchell, Stefano
Guillermo Marco, Julio Gonzalo, M. Teresa Mateo-                     Ermon, Christopher D. Manning, and Chelsea Finn.
   Girona, and Ramón Del Castillo Santos. 2024. Pron                 2024. Direct preference optimization: Your lan-
   vs prompt: Can large language models already chal-                guage model is secretly a reward model. Preprint,
   lenge a world-class fiction author at creative text writ-         arXiv:2305.18290.
   ing? In Proceedings of the 2024 Conference on
   Empirical Methods in Natural Language Processing.              Andrew J. Reagan, Lewis Mitchell, Dilan Kiley, Christo-
                                                                     pher M. Danforth, and Peter Sheridan Dodds. 2016.
Sonia Krishna Murthy, Tomer Ullman, and Jennifer                     The emotional arcs of stories are dominated by six
   Hu. 2025. One fish, two fish, but not the whole sea:              basic shapes. EPJ Data Science, 5(31).
   Alignment reduces language models' conceptual di-
   versity. In Proceedings of the 2025 Conference of the          Jenna Russell, Rishanth Rajendhran, Chau Minh Pham,
   Nations of the Americas Chapter of the Association                Mohit Iyyer, and John Wieting. 2026. Storyscope: In-
   for Computational Linguistics: Human Language                     vestigating idiosyncrasies in ai fiction. arXiv preprint
   Technologies, pages 11241­11258. Association for                  arXiv:2604.03136.
   Computational Linguistics.
                                                                  Nora Shaalan. 2022. The view from the fiction of the
Laura O'Mahony, Leo Grinsztajn, Hailey Schoelkopf,                   New Yorker. Public Books.
   and Stella Biderman. 2024. Attributing mode col-
   lapse in the fine-tuning of large language models. In          Meir Sternberg. 1978. Expositional Modes and Tempo-
   ICLR 2024 Workshop on Mathematical and Empiri-                    ral Ordering in Fiction. Johns Hopkins University
   cal Understanding of Foundation Models.                           Press, Baltimore.

Jessica Ouyang and Kathleen McKeown. 2015. Mod-                   StoryStar. 2026. Storystar: Short stories by writers
   eling reportable events as turning points in narrative.           around the world. https://www.storystar.com/.
   In Proceedings of the 2015 Conference on Empiri-                  Online short-story platform; accessed May 2026.
   cal Methods in Natural Language Processing, pages
   2149­2158. Association for Computational Linguis-              Peiqi Sui. 2026. LLMs exhibit significantly lower un-
   tics.                                                             certainty in creative writing than professional writers.
                                                                     arXiv preprint arXiv:2602.16162.
Long Ouyang, Jeffrey Wu, Xu Jiang, Diogo Almeida,
   Carroll Wainwright, Pamela Mishkin, Chong Zhang,               Peiqi Sui, Yutong Zhu, Tianyi Cheng, Peter West,
   Sandhini Agarwal, Katarina Slama, Alex Ray, and                   Richard Jean So, Hoyt Long, and Ari Holtzman.
   1 others. 2022. Training language models to follow                2026. Spoiler alert: Narrative forecasting as a
   instructions with human feedback. In Advances in                  metric for tension in LLM storytelling. Preprint,
   Neural Information Processing Systems, volume 35,                 arXiv:2604.09854.
   pages 27730­27744.
                                                                  Team OLMo, Pete Walsh, Luca Soldaini, Dirk Groen-
Vishakh Padmakumar and He He. 2024. Does writing                     eveld, Kyle Lo, Shane Arora, Akshita Bhagia, Yuling
   with language models reduce content diversity? In                 Gu, Shengyi Huang, Matt Jordan, Nathan Lambert,
   International Conference on Learning Representa-                  Dustin Schwenk, Oyvind Tafjord, and 1 others. 2025.
   tions.                                                            2 OLMo 2 Furious. Preprint, arXiv:2501.00656.

Ajay Patel, Jiacheng Zhu, Justin Qiu, Zachary Horvitz,            Yufei Tian, Tenghao Huang, Miri Liu, Derek Jiang,
   Marianna Apidianaki, Kathleen McKeown, and Chris                  Alexander Spangher, Muhao Chen, Jonathan May,
   Callison-Burch. 2025. Styledistance: Stronger                     and Nanyun Peng. 2024. Are large language models
   content-independent style embeddings with synthetic               capable of generating human-level narratives? In
   parallel examples. In Proceedings of the 2025 Con-                Proceedings of the 2024 Conference on Empirical
   ference of the Nations of the Americas Chapter of the             Methods in Natural Language Processing.
   Association for Computational Linguistics: Human
   Language Technologies (Volume 1: Long Papers),                 Ted Underwood and Jordan Sellers. 2016. The longue
   pages 8662­8685.                                                  durée of literary prestige. Modern Language Quar-
                                                                     terly, 77(3):321­344.
Andrew Piper, Richard Jean So, and David Bamman.
   2021. Narrative theory for computational narrative             Peter West and Christopher Potts. 2025. Base models
   understanding. In Proceedings of the 2021 Confer-                 beat aligned models at randomness and creativity.
   ence on Empirical Methods in Natural Language                     arXiv preprint arXiv:2505.00047.
   Processing, pages 298­311. Association for Compu-
   tational Linguistics.                                          Weijia Xu, Nebojsa Jojic´, Sudha Rao, Chris Brockett,
                                                                     and Bill Dolan. 2025. Echoes in AI: Quantifying
                                                                     lack of plot diversity in LLM outputs. Proceedings
                                                                     of the National Academy of Sciences, 122.

                                                              11
Corpus           Raw stories Used stories                   Filter Mean words Median words  IQR

The New Yorker   5001  3,023 < 5,000 words                            2,763  2,695 1,737­3,776
TELL ME A STORY   230                                                 1,468  1,405 1,034­1,898
STORYSTAR         100  230                              full dataset  2,614  2,478 1,703­3,416

                       100 full collected set

Table 4: Corpus statistics after filtering. Word counts are computed after preprocessing and before prefix truncation.
The interquartile range (IQR) reports the 25th­75th percentile word-count range.

Ann Yuan, Andy Coenen, Emily Reif, and Daphne Ip-           STORYSTAR. STORYSTAR is a corpus of 100
   polito. 2022. Wordcraft: Story writing with large        short stories collected from storystar.com, a pub-
   language models. In Proceedings of the 27th Inter-       lic creative-writing platform. Source-level author
   national Conference on Intelligent User Interfaces,      identifiers are not used as analytic variables. The
   pages 841­852. Association for Computing Machin-         corpus is used as a public-platform fiction base-
   ery.                                                     line with minimal editorial filtering. The scrape
                                                            was conducted in February 2026. We do not redis-
Jiayi Zhang, Simon Yu, Derek Chong, Anthony Si-             tribute raw StoryStar text unless permitted by the
   cilia, Michael R Tomz, Christopher D Manning,            source license or terms.
   and Weiyan Shi. 2025a. Verbalized sampling: How
   to mitigate mode collapse and unlock llm diversity.      Preprocessing. Across all corpora, we convert
   arXiv preprint arXiv:2510.01171.                         each story to a plain-text record, strip leading
                                                            and trailing whitespace, and normalize whites-
Yiming Zhang, Harshita Diddee, Susan Holm, Hanchen          pace when constructing prefixes and continuations.
   Liu, Xinyue Liu, Vinay Samuel, Barry Wang, and           File names, source paths, prompt fields, and col-
   Daphne Ippolito. 2025b. Noveltybench: Evaluat-           lection metadata are retained as metadata rather
   ing language models for humanlike diversity. arXiv       than analyzed as narrative text. Titles and bylines
   preprint arXiv:2504.05228.                               are removed before segmentation. We do not ap-
                                                            ply automatic semantic rewriting or paraphrase-
A Data Statement and Corpus                                 level deduplication; after the file-level corpus fil-
     Construction                                           ters above, each remaining file is treated as one
                                                            story record. Stories are sentence-split using the
Overview. We evaluate story continuation across             same deterministic rule-based splitter used by the
three English short-fiction domains: professional           continuation-generation pipeline: sentence bound-
literary fiction, prompt-guided human fiction, and          aries are placed after terminal punctuation (., !, or
public-platform fiction. Table 4 reports corpus-            ?, optionally followed by closing quotes or brack-
level statistics after filtering.                           ets) when followed by whitespace and an upper-
                                                            case letter, quotation mark, opening parenthesis,
The New Yorker. We use a restricted corpus of               or opening bracket. Prefix cut points are com-
short fiction published in The New Yorker between           puted over these sentence sequences, so each pre-
1945 and 2019. To focus on short-form continu-              fix ends at a sentence boundary. For a cut point
ation and to maintain a comparable length range             c  {40%, 60%, 80%, 90%}, the prefix contains
across corpora, we retain stories under 5,000 words.        the first c proportion of sentences and the matched
The source texts are stored in a restricted university      human continuation is the remaining sentence suf-
repository and are used only for non-commercial             fix.
research. We do not redistribute the original stories,
long excerpts, or any generated continuations that          B Generation Setup
would reproduce substantial copyrighted context.
All reported results are aggregate statistics.              Task. For each story, we generate continuations
                                                            from prefixes ending at 40%, 60%, 80%, and 90%
TELL ME A STORY. TELL ME A STORY                            of the sentence sequence. The held-out human
(TMAS) is a publicly available corpus of human-             suffix is treated as the matched human continuation.
written stories composed in a guided creative-              For each story­cut­model tuple, we sample five
writing setting. We use the full corpus of 230 sto-         model continuations.
ries. Because TMAS writers respond to explicit
writing prompts, this domain provides a human
baseline for prompt-guided fiction.

                                                        12
Models. The primary experiments use four                      2.6 stories/min per L40S and 4.5 stories/min per
checkpoints from the OLMo 32B instruction path:               H100. Sentence-level affect classification, thematic
Base, SFT, DPO, and RLVR. The exact model iden-               embedding, and StyleDistance encoding were run
tifiers are listed in Table 5.                                as separate downstream passes over the archived
                                                              continuations and are comparatively inexpensive
Stage  Model identifier                                       relative to generation.

Base   allenai/Olmo-3-1125-32B                                Decoding. All reported OLMo continuations use
SFT    allenai/Olmo-3.1-32B-Instruct-SFT                      the same stochastic decoding configuration: tem-
DPO    allenai/Olmo-3.1-32B-Instruct-DPO                      perature = 1.2 and nucleus sampling with top-
RLVR   allenai/Olmo-3.1-32B-Instruct                          p = 0.95. The target continuation length is set
                                                              to the word count of the held-out human suffix.
Table 5: Model checkpoints used in the OLMo stage-            The maximum decoding budget is set dynamically
wise analysis.                                                as

Prompting. Base models receive the raw story                   max_tokens = target_words × 1.3 × 1.15 ,
prefix only:

       {story_so_far}                                         with a minimum of 64 tokens and a maximum of
                                                              2048 tokens. We do not specify a custom stop se-
   Instruction-tuned models use the tokenizer-                quence; generation stops when the model emits
provided chat template with the following system              EOS or reaches the token budget. No explicit de-
and user messages:                                            coding seed is passed to vLLM. All generated con-
                                                              tinuations used in the analysis are archived, and
       System: You are a fiction writer. Continue             all downstream metrics are computed deterministi-
       the story naturally in the same style and voice.       cally from those archived generations.
       Write only story text ­ no commentary, no meta-
       discussion, no preamble, no quotation marks            Length diagnostics. Because prompt-specified
       around your continuation.                              length does not guarantee exact realized length,
                                                              we report realized continuation length in Table 6.
       User: Continue this story to its conclusion in         Length-sensitive metrics are additionally residual-
       approximately {n_words} words. Maintain the            ized by realized sentence length (Appendix G).
       same tone, style, and narrative voice throughout.
       Do not summarize or describe what happens ­            C Affective Classifier Adaptation
       write the actual story text as it would appear on
       the page.

       STORY SO FAR:

      {story_so_far}

   Prompting is therefore held constant across do-            Motivation. The original GoEmotions labels are
mains within each model interface. Base and                   derived from Reddit comments, while our target
instruction-tuned models differ only in the inter-            domain is literary fiction. We therefore adapt a
face required by the checkpoint: raw completion               GoEmotions-style classifier to literary prose before
for base models and chat-template prompting for               using it to measure affective prevalence in story
instruction-tuned models.                                     continuations.

Compute and infrastructure .All generation                    Adaptation data. We construct a 12,000-
was run on a mix of two NVIDIA H100 and                       sentence literary affect adaptation set from external
two NVIDIA L40S GPUs using vLLM. We gen-                      literary prose sources. The set does not include
erated continuations for 3,500 stories per check-             any model-generated continuations from the main
point across the OLMo path (four checkpoints:                 experiment. Labels are produced via LLM distil-
Base, SFT, DPO, RLVR) and the three additional                lation: for each sentence, GPT-5.5 assigns top-3
model families (Qwen2.5-32B, Llama-3.1-8B, and                GoEmotions labels, which are converted to graded
Gemma-3-12B, two checkpoints each), at four cut               multi-label targets. Human annotators reviewed a
points with five samples per story­cut­model tuple.           calibration subset of 1,000 sentences to verify label
Throughput depended on model size and hardware:               quality. (i.e., each sentence receives soft supervi-
for the 32B models, generation ran at roughly 0.7             sion over the 28-label inventory). The data are split
stories/min on the paired L40S and 2.4 stories/min            into 10,000 training, 1,000 validation, and 1,000
on the paired H100; for the 8B model, roughly                 held-out test sentences.

                                                          13
Domain      Source  Mean words      Mean sentences         Human word ratio        Sentence ratio

New Yorker  Human            875.1                55.6                       1.00               1.00
New Yorker  Base             497.8                12.1                       0.60               0.34
New Yorker  SFT              731.5                32.3                       0.94               0.81
New Yorker  DPO              669.8                43.1                       0.93               1.03
New Yorker  RLVR             642.3                43.2                       0.90               1.03
TMAS        Human            474.4                41.1                       1.00               1.00
TMAS        Base             477.1                16.4                       1.05               0.57
TMAS        SFT              449.6                32.4                       1.00               0.90
TMAS        DPO              460.3                34.9                       1.04               0.95
TMAS        RLVR             447.8                34.9                       1.02               0.96
STORYSTAR   Human            848.3                71.8                       1.00               1.00
STORYSTAR   Base             757.1                33.6                       1.00               0.69
STORYSTAR   SFT              629.5                41.4                       0.85               0.76
STORYSTAR   DPO              636.7                43.1                       0.93               0.84
STORYSTAR   RLVR             608.6                42.8                       0.90               0.85

Table 6: Realized continuation lengths. Ratios are computed relative to the matched human suffix length for the
same story and cut point.

   To assess the reliability of the LLM-distilled af-      early stopping on validation loss. Random seed is
fect labels, three annotators--one of the authors          20260423. For the main top-1 prevalence metric
and two graduate-student volunteers with relevant          used in the paper, we take the highest-scoring label
humanities/social-science training--independently          and map it to the corresponding affect family; no
annotated a 1,000-sentence calibration subset us-          probability threshold is applied.
ing the same family-level label scheme. Anno-
tation was unpaid and conducted on a volunteer             Validation. We report classifier performance at
basis. Agreement between the human annotations             two granularities. Because our main analyses oper-
and the GPT-5.5 silver labels was  = 0.68 at               ate at the affect-family level, family-level metrics
the family level, supporting the use of the distilled      are the primary validation; full 28-label results are
labels for family-level prevalence analysis rather         provided for transparency.
than fine-grained 28-way affect claims. Annotation
instructions and consent. Annotators were asked               Family-level performance. Table 7 reports
to assign each sentence to the affect family that          four-way classification results (surprise­curiosity,
best described its dominant expressed affect, using        conflict, neutral, other) on the 1,000-sentence held-
the family definitions in Tables 9­10; ambiguous           out test set. At this granularity the classifier
cases could be marked as other. Before annotation,         achieves macro-F1 = 0.623 and accuracy = 0.659.
volunteers were informed that their labels would           Restricting to the three focal families that drive our
be used only for aggregate classifier validation and       main findings, macro-F1 rises to 0.676 (weighted
that no annotator-level analysis would be reported.        F1 = 0.720). The neutral category, which accounts
                                                           for the largest share of literary prose, is classi-
Annotation format. Each sentence receives                  fied most reliably (F1 = 0.818). Surprise­curiosity
scores over the original 28-label GoEmotions in-           shows high precision (0.754) but moderate recall
ventory. For the main paper, we evaluate sentence-         (0.531), meaning the classifier is conservative: sen-
level top-1 affect after mapping the 28 labels into        tences it labels as surprise­curiosity are usually
four categories: three focal narrative affect fami-        correct, but it misses some instances. Because
lies (surprise­curiosity, conflict, and neutral) plus      this under-counting bias applies symmetrically to
a residual other category (Appendix D). This four-         human- and model-generated continuations, com-
way scheme directly mirrors the contrasts analyzed         parative prevalence estimates in the main text are
in the main text.                                          unlikely to be distorted.

Training details. We initialize from                          Fine-grained 28-label performance. At the
SamLowe/roberta-base-go_emotions and                       original 28-label granularity the classifier obtains
fine-tune on the literary adaptation set with binary       mean AUC = 0.910, top-1 accuracy = 0.529, and
cross-entropy loss (BCEWithLogitsLoss), learn-             top-3 recall = 0.780 on the same held-out test set.
ing rate 2×10-5, batch size 32, for 5 epochs with          Table 8 reports per-label precision, recall, and F1.

                                                       14
Family                Prec. Rec. F1 Supp.                      The affective-charge metric used in cross-domain
                                                               analyses is:
Surprise­curiosity 0.754 0.531 0.623 179
                                                                 AffectiveCharge(c) = Prevsurprise-curiosity(c)
Conflict              0.670 0.520 0.586 125                                                   + Prevconflict(c).

Neutral               0.851 0.788 0.818 349                       This top-1 formulation ensures that affect-family
                                                               percentages are interpretable as sentence shares and
Other                 0.677 0.646 0.661 347                    sum to one across the four reported categories.

Three focal families                                           E Affective-Family Robustness

Macro avg             0.758 0.613 0.676 653                    The main affective analyses focus on surprise­
                                                               curiosity, conflict, and neutral narration. In the
Weighted avg 0.790 0.666 0.720 653                             main text, conflict refers to anger, annoyance,
                                                               disapproval, and disgust. To test whether the re-
Four-way (incl. other)                                         sult depends on this focal grouping, we recompute
                                                               prevalence after splitting the residual affect labels
Macro avg             0.629  0.621  0.623  1,000               into additional interpretable families. This analysis
                             0.659  0.657  1,000               uses the same sentence-level classifier outputs as
Weighted avg 0.657                  0.659  1,000               the main text and therefore requires no additional
                                                               model generation or classifier inference.
Accuracy
                                                                  Table 10 defines the robustness mapping.
Table 7: Family-level classification on the held-out test      It keeps the main-text families, separates
set. Three focal families: the affect categories analyzed      threat/anxiety, sadness/loss, and warmth/affiliation
in the main text. Four-way: adds the residual other            from the residual category, and leaves the remain-
category. The classifier is conservative on surprise­          ing labels in other. This avoids forcing every GoE-
curiosity (high precision, moderate recall), meaning           motions label into a substantive narrative category
it under-counts rather than over-counts instances.             while still reporting all top-1 predictions.

Several fine-grained GoEmotions labels (e.g., grief,              Table 11 reports the full family prevalence across
pride, relief ) are rare in literary prose and have low        the OLMo post-training path. The compression is
support; the family-level aggregation used in our              selective, not a global collapse of every affect cate-
main analyses absorbs this long-tail variance.                 gory. Surprise­curiosity and main-text conflict fall
                                                               sharply by the DPO/RLVR endpoints, while neu-
D Mapping GoEmotions Labels into                               tral narration rises. Threat/anxiety, sadness/loss,
     Narrative Affect Families                                 and warmth/affiliation do not follow the same pat-
                                                               tern: after SFT they remain comparatively stable
The classifier outputs the 28-label GoEmotions in-             or increase slightly. This pattern argues against a
ventory. For narrative analysis, we map the fine-              cherry-picked affect result. The classifier tracks
grained labels into three focal affect families plus           multiple families, but the strongest post-training
a residual category:                                           compression appears in the focal high-arousal fam-
                                                               ilies analyzed in the main text.
   Let the affect classifier output a 28-dimensional
probability vector for sentence s:                                We also test broader affective-charge definitions.
                                                               The first column of Table 12 exactly matches
                ps = (ps,1, . . . , ps,28).                    the main-text definition: surprise­curiosity plus
                                                               conflict. The second column additionally in-
For the main affect prevalence analyses, we first              cludes threat/anxiety. The third column further
assign each sentence its top-1 GoEmotions label:               adds sadness/loss and high-arousal positive labels
                                                               (excitement, joy, amusement, and desire). This
                   s = arg max ps,j.                           check asks whether affective charge merely moves
                                                               from the focal families into other emotionally
                                            j                  marked labels after post-training.

We then map this label into an affect family:

                      fs = M (s),

where M is the mapping in Table 9. For a con-
tinuation c with Nc sentences, family prevalence
is:

                            1 
           Prevk(c) = Nc sc 1[fs = k].
Reported percentages are:

                    100 × Prevk(c).

                                                           15
Label             Precision                                Recall     F1  Support

admiration             0.235                                0.333  0.276         12
amusement              0.538                                0.269  0.359         26
anger                  0.444                                0.250  0.320         16
annoyance              0.324                                0.436  0.372         55
approval               0.333                                0.250  0.286         12
caring                 0.333                                0.053  0.091         19
confusion              0.660                                0.403  0.500         77
curiosity              0.433                                0.500  0.464         52
desire                 0.312                                0.357  0.333         14
disappointment         0.389                                0.233  0.292         30
disapproval            0.268                                0.244  0.256         45
disgust                0.333                                0.222  0.267           9
embarrassment          0.500                                0.250  0.333           4
excitement             0.429                                0.429  0.429         14
fear                   0.424                                0.490  0.455         51
gratitude              0.667                                1.000  0.800           2
grief                  0.000                                0.000  0.000           4
joy                    0.750                                0.500  0.600         12
love                   0.500                                1.000  0.667           6
nervousness            0.167                                0.125  0.143         32
optimism               0.200                                0.417  0.270         12
pride                  0.500                                0.111  0.182           9
realization            0.500                                0.357  0.417         28
relief                 0.400                                0.143  0.211         14
remorse                0.667                                0.400  0.500         10
sadness                0.484                                0.719  0.579         64
surprise               0.417                                0.455  0.435         22
neutral                0.709                                0.788  0.746        349

Macro average          0.426                                0.383  0.378     1,000
Weighted average       0.525                                0.528  0.513     1,000
Top-1 accuracy                                                     0.528     1,000
Mean AUC                                                           0.910     1,000

Table 8: Per-label held-out test results for the literary-adapted affect classifier at the original 28-label GoEmotions
granularity (GPT-5.5 silver labels). Main analyses use the family-level aggregation in Table 7.

   The expanded aggregation supports the same                 For thematic motion, we encode each sen-
conclusion as the main affective analysis. Post-           tence with text-embedding-3-large, request-
training does not merely move affect from the fo-          ing 3072-dimensional embeddings from the API
cal families into other high-intensity categories; it      (dimensions=3072). Returned embeddings are
reduces broad affective marking while increasing           L2-normalized before storage. Sentence-to-
neutral narration.                                         sentence movement is computed using Euclidean
                                                           distance:
F Embedding Details
                                                                       dL2 (zt, zt-1) = zt - zt-12.
F.1 Thematic Embeddings
                                                           The main analyses use L2 distance between nor-
We encode each sentence using                              malized embeddings; cosine distance is reported
openai/text-embedding-3-large through                      only as a robustness variant.
an OpenAI-compatible OpenRouter endpoint. Em-
beddings were generated in April­May 2026 using            F.2 StyleDistance Embeddings
model route openai/text-embedding-3-large.
No date-versioned provider snapshot was pinned.            We encode each sentence with
We request 3072-dimensional embeddings directly
from the API using dimensions=3072; this is not            StyleDistance/styledistance,  us-
a post-hoc PCA or dimensionality reduction step.
Returned embeddings are L2-normalized row-wise             ing a local HuggingFace snapshot
before storage and are treated as unit-sphere
vectors. The stored columns are top_0 through              b7df5f0b0480773c097ba3121d83ca32b71015ca.
top_3071.
                                                           The model is a SentenceTransformer wrapper over

                                                           FacebookAI/roberta-base with hidden size

                                                           768. Sentence embeddings are produced by mean

                                                           pooling over token embeddings, not CLS pooling.

                                                       16
Affect family         GoEmotions labels

Surprise­curiosity    confusion, curiosity, realization, surprise
Conflict              anger, annoyance, disapproval, disgust
Neutral               neutral
Other (not analyzed)  admiration, amusement, approval, caring, desire, disappointment, embarrassment,
                      excitement, fear, gratitude, grief, joy, love, nervousness, optimism, pride, relief,
                      remorse, sadness

Table 9: Mapping from the 28 GoEmotions labels to the four categories used in the main analysis. Each fine-grained
label maps to exactly one category. The three focal families (surprise­curiosity, conflict, neutral) correspond to the
narrative contrasts analyzed in the paper; remaining labels are grouped into other.

Affect family         GoEmotions labels

Surprise­curiosity    confusion, curiosity, realization, surprise
Conflict              anger, annoyance, disapproval, disgust
Threat/anxiety        fear, nervousness
Neutral               neutral
Sadness/loss          sadness, grief, disappointment, remorse
Warmth/affiliation    admiration, approval, caring, gratitude, love, joy
Other/residual        amusement, desire, embarrassment, excitement, optimism, pride, relief

Table 10: Robustness mapping from the 28 GoEmotions labels to six interpretable affect families plus residual other.
The Conflict row matches the main-text definition; threat/anxiety is separated here to make the broader robustness
decomposition explicit.

Embeddings are L2-normalized at inference using           again subsamples to 1,000 vectors per pair. For
normalize_embeddings=True. The resulting                  the main human­model MMD curves, confidence
768-dimensional vectors are stored as styleN_0            intervals are computed with a sentence-vector boot-
through styleN_767.                                       strap after this subsampling step. Because sentence
                                                          vectors from the same story are not independent,
   Style MMD is computed on sentence-level 768-           these intervals should be interpreted as uncertainty
dimensional embeddings. Across-story style vari-          for the sampled sentence-state distribution rather
ance and PCA homogenization analyses first aggre-         than as story-block confidence intervals. The cross-
gate sentence embeddings into continuation cen-           corpus style heatmaps are reported as point esti-
troids by taking the arithmetic mean within each          mates without bootstrap confidence intervals.

   (story_id, source, position, sample_id)

group. We do not re-normalize centroids after aver-       Style PCA. For the two-dimensional style PCA
aging.                                                    shown in the main text, we sample 600 sentence-
                                                          level style vectors per stage and domain. PCA
Style MMD. We compute MMD using an unbi-                  is fit on all sampled human and RLVR points to-
ased MMD2 estimator with a Gaussian/RBF ker-              gether across the three domains. Before PCA, di-
                                                          mensions are standardized using a StandardScaler
nel:                                                      fit on the full sampled matrix. PCA centroids are
                                                          simple means of projected points within each stage­
                           (    dcos(x,  y)2  )           domain group.
                             -      22
k(x,  y)  =           exp                        ,           For the full-population PCA50 homogenization
                                                          analysis, we first compute continuation centroids
where dcos is cosine distance in the style-neural         from sentence-level style embeddings. We then z-
embedding space. The bandwidth  is chosen sepa-           score each dimension using the human centroid
rately for each comparison using the median heuris-       mean and standard deviation and fit PCA with
tic over pairwise distances in the combined sam-          50 components on the resulting centroid matrix.
pled human/model vectors. It is not cross-validated       Across-story variance is computed on continuation
and is not fixed globally. The main MMD function          centroids and bootstrapped by story ID.
subsamples up to 1,000 sentence vectors per group
before computing MMD. The cross-corpus style
plots first draw up to 2,500 candidate sentence vec-
tors per group, but the MMD computation itself

                                                      17
Affect family                    Human           Base      SFT             DPO                    RLVR

Surprise­curiosity 21.0 [20.6, 21.4] 32.5 [31.8, 33.2] 26.0 [25.6, 26.3] 13.6 [13.4, 13.7] 13.0 [12.8, 13.1]

Conflict            20.0 [19.6, 20.4] 46.7 [45.6, 47.8] 10.6 [10.4, 10.8] 8.4 [8.2, 8.5] 7.7 [7.5, 7.8]

Threat/anxiety        8.0 [7.7, 8.2] 2.1 [2.0, 2.2] 8.6 [8.4, 8.7] 10.2 [10.1, 10.4] 10.3 [10.1, 10.5]

Neutral             28.7 [28.3, 29.2] 13.2 [12.8, 13.6] 35.0 [34.7, 35.2] 43.1 [42.8, 43.4] 45.1 [44.7, 45.4]

Sadness/loss          8.6 [8.3, 8.8] 2.0 [1.9, 2.0] 9.0 [8.9, 9.2] 11.0 [10.8, 11.2] 10.9 [10.7, 11.1]

Warmth/affiliation 6.4 [6.2, 6.6] 1.5 [1.4, 1.6] 4.5 [4.4, 4.6] 5.7 [5.6, 5.8] 5.6 [5.5, 5.7]

Other/residual        7.3 [7.1, 7.5] 2.0 [2.0, 2.1] 6.4 [6.3, 6.5] 8.0 [7.9, 8.1] 7.5 [7.4, 7.6]

Table 11: Full affect-family prevalence across OLMo post-training stages for The New Yorker continuations. Values
are sentence-share percentages, reported as mean [95% story-bootstrap CI]. Families are computed by taking the
top-1 GoEmotions label for each sentence and then mapping labels into the families in Table 10. The Conflict row
matches the main-text conflict definition; Threat/anxiety is separated here to avoid changing the meaning of the
main-text affective-charge metric.

             Stage       Main-text charge Threat-inclusive Expanded charge Neutral

             Human       41.0 [40.5, 41.4] 48.9 [48.4, 49.4] 62.5 [62.0, 62.9] 28.7 [28.3, 29.2]
             Base        79.2 [78.6, 79.7] 81.3 [80.8, 81.8] 84.8 [84.4, 85.2] 13.2 [12.9, 13.6]
             SFT         36.6 [36.2, 36.9] 45.1 [44.8, 45.5] 58.2 [57.9, 58.5] 34.9 [34.7, 35.2]
             DPO         22.0 [21.7, 22.2] 32.2 [32.0, 32.5] 47.6 [47.3, 47.9] 43.1 [42.8, 43.4]
             RLVR        20.7 [20.4, 20.9] 30.9 [30.6, 31.2] 45.9 [45.7, 46.3] 45.1 [44.7, 45.4]

             RLVR­Human          -20.3           -18.0     -16.5           +16.3

Table 12: Alternative affective-charge aggregations. Main-text charge is surprise­curiosity plus conflict, where
conflict is anger, annoyance, disapproval, and disgust. Threat-inclusive additionally includes fear and
nervousness. Expanded charge further includes sadness/loss and high-arousal positive labels. All aggrega-
tions yield the same qualitative conclusion: affective marking falls by the RLVR endpoint while neutral narration
rises. Values are mean [95% story-bootstrap CI]; the final row reports the RLVR­Human difference in percentage
points.

G Metric Definitions                                       We define AffectiveCharge(c) as the sum of
                                                           Prevsurprise-curiosity(c) and Prevconflict(c).
Let a continuation be a sequence of sentences Y =
                                                           Linguistic-habit distance. Let H = {hi}ni=1 be
(x1, . . . , xT ). For each facet d, sentence encoder      sentence-level style embeddings from human con-
                                                           tinuations and M = {mj}kj=1 the corresponding
fd produces                                                model embeddings. We compute unbiased MMD2:

                zt(d) = fd(xt).

Thematic motion. For thematic embeddings, we                                   1
compute sentence-to-sentence jump sizes:                                   n(n -

ttheme = d(zttheme, ztt-he1me),  t = 2, . . . , T,         MMD2(H, M )  =         1)   
                                                                                           k(hi, hi )

                                                                                       i=i

where d is L2 distance for the main analyses.                                     1 
Cosine-distance variants are reported as robustness                        +                      k(mj, mj )
                                                                              k(k - 1)
                                                                                        j=j
checks.
                                                                           2 
                  sd(2theme, . . . , Ttheme)                               -           k(hi, mj).
CVtheme      =  mean(2theme, . . . , Ttheme)  .                               nk
                                                                                  i,j

Higher values indicate alternation between                 Lower MMD means the model and human style
                                                           distributions are closer.
dwelling and sharp thematic shifts; lower values

indicate more uniformly sized movement.

Affective prevalence. Affective prevalence is              Across-story linguistic variance. For each con-
computed using the top-1 affect-family formula-
tion in Appendix D. For family k and continuation          tinuation, sentence-level style embeddings are av-
c:                                                         eraged into a continuation centroid z¯sli,ncg,r,m. For
                                                           model stage m, across-story variance is:
                            1 
           Prevk(c) = Nc sc 1[fs = k].                                  ( ({ }))
                                                           Vm = tr Cov z¯sli,ncg,r,m
                                                                                                  .

                                                       18
We report this value relative to matched human                 For domain-compression checks, we fit:

variance:              Vm .                                          qi =  + stage(i) + domain(i)
                     Vhuman                                                 + stage(i)×domain(i) + cut(i)
           Vmrel  =                                                         + ustory(i) + i.

Values below 1 indicate less story-to-story variation       This model tests whether Human-to-RLVR com-
                                                            pression differs by source domain.
than human continuations.
                                                            Multiple comparisons. For confirmatory tests
Length residualization. For length-sensitive                within each metric family, we apply Holm-
metrics, we fit:                                            Bonferroni correction. The headline effects re-
                                                            ported in the main text remain significant after cor-
           qi =  + Ti + i,                                  rection. Exploratory robustness tests are reported
                                                            separately and are not used as primary evidence.
where qi is the raw metric for continuation i and
Ti is realized sentence length. We compare stages           H.1 Length-Covariate Robustness
using:
                                                            Prompt-specified continuation length does not guar-
                      qires = ^i + q¯.                      antee identical realized length across stages (Ap-
                                                            pendix B). To verify that the main effects are not
This removes linear length effects while preserving         artifacts of realized continuation length, we refit the
the original metric scale.                                  main thematic and affective mixed-effects models
                                                            with log realized sentence length as an additional
H Statistical Inference                                     covariate:

Bootstrap confidence intervals. Unless other-               qi = +stage(i)+cut(i)+ log(1+ni)+ustory(i)+i,
wise specified, confidence intervals are computed
by nonparametric bootstrap resampling at the story          where ni is the number of realized continuation
level. Story-level resampling preserves the depen-          sentences. Stage and cut point are fixed effects,
dence among cut points and generated samples                and story ID is a random intercept.
from the same story. For each bootstrap replicate,
we resample stories with replacement, recompute                The headline contrasts retain the same direction
the target metric, and report percentile 95% confi-         and remain significant after controlling for realized
dence intervals.                                            continuation length.

Mixed-effects models. We fit linear mixed-                  H.2 Style Sentence-Count Control
effects models to verify that the main compression
effects are not artifacts of repeated measurements          The style-variance analysis represents each contin-
from the same story. For Human-vs-model stage-              uation by the centroid of its sentence-level style-
wise checks, we use:                                        neural states. Because realized continuation length
                                                            differs across stages, a reviewer might worry that
   qi =  + stage(i) + cut(i) + ustory(i) + i,               variance collapse is partly an artifact of estimating
                                                            centroids from different numbers of sentences. We
where qi is the continuation-level metric, stage is a       therefore recompute the variance analysis under a
categorical fixed effect, cut point is a fixed effect,      fixed-sentence-count control.
and ustory(i) is a story-level random intercept.
                                                               For each continuation, we estimate the expected
   For generated-only stage-trend checks, we re-            centroid obtained from a fixed sample of K = 8
move human continuations and model stage as an              sentence-level style-neural embeddings. We then
ordered variable:                                           recompute across-story/cut style variance and nor-
                                                            malize by the corresponding human fixed-K vari-
         qi =  +  stageOrderi + cut(i)                      ance. Confidence intervals are story-bootstrap inter-
                + sample(i) + ustory(i) + i.                vals. This control uses the same archived sentence-
                                                            level style embeddings as the main analysis and
Here stageOrder indexes Base, SFT, DPO, and                 does not require new generation or model infer-
RLVR in post-training order, and sample ID is in-           ence.
cluded as a fixed nuisance effect. We do not include
sample ID in Human-vs-model contrasts because
the human continuation has sample_id = 0, which
is structurally confounded with source.

                                                        19
        Metric                            Contrast           Estimate                    95% CI         p

        Topical CV, cosine                RLVR ­ Human      -0.03573   [-0.03672, -0.03474]      < .001
        Topical CV, L2                    RLVR ­ Human      -0.02280   [-0.02338, -0.02222]      < .001
        Topical CV, generated-only trend  stage order       -0.00848   [-0.00870, -0.00827]      < .001
        Conflict prevalence               RLVR ­ Human      -0.12277   [-0.12703, -0.11852]      < .001
        Neutral prevalence                RLVR ­ Human                                           < .001
        Style trajectory CV proxy         RLVR ­ Human        0.16320      [0.16012, 0.16628]    < .001
                                                            -0.13604   [-0.14192, -0.13015]

Table 13: Mixed-effects robustness checks. The style row uses a scalar style-trajectory rhythm proxy; the primary
style-distance result remains the sentence-level StyleDistance MMD and continuation-centroid variance analysis.

Metric               New Yorker TMAS StoryStar              on matched stories within each domain block and
                                                            in each block's comparison space; they should be
Topical CV           0.0356 0.0264        0.0386            interpreted within a domain rather than as replace-
L2 topical CV        0.0228 0.0166        0.0247            ments for the main full-corpus estimates, and hu-
Affect. charge (pp)                                         man rows should not be compared across blocks.
                      20.31 6.65             5.61
                                                               The control shows that prompt framing con-
Table 14: Domain-level Human-to-RLVR compression.           tributes to part of the Base-to-instruction move-
Positive values mean Human > RLVR. New Yorker               ment, but does not explain the main stage-wise flat-
shows the largest affective-charge compression. For         tening pattern. The relevant comparison is within
topical rhythm, New Yorker and StoryStar both show          each domain block: Prompt-control Base isolates
larger compression than TMAS; the New-Yorker-vs-            the effect of adding instruction-like task framing to
StoryStar difference is not statistically decisive.         the Base checkpoint, while SFT, DPO, and RLVR
                                                            combine an instruction-facing interface with post-
   The control changes the magnitude of the base-           trained weights.
model estimate, which is expected because base
continuations are much shorter. However, it does            Thematic rhythm. Thematic motion is the clear-
not explain the post-training collapse: SFT, DPO,           est case. Prompt-control Base stays close to Raw
and RLVR remain far below the human style vari-             Base in every domain, if anything moving slightly
ance even when every continuation is placed on the          toward the human value rather than toward the
same effective sentence-count footing. Thus the             post-trained endpoint: 0.093  0.100 for The
style-variance result is not an artifact of using more      New Yorker, 0.093  0.095 for TMAS, and
sentences to estimate human or RLVR centroids.              0.109  0.110 for STORYSTAR. By contrast, the
                                                            DPO/RLVR endpoints are substantially lower in
I Prompt-Interface Control                                  all three domains (0.079, 0.079, and 0.083). The
                                                            post-training reduction in thematic CV therefore
The main stage-wise analysis compares an OLMo               cannot be attributed to the instruction-like prompt.
Base checkpoint that receives a raw story prefix
with instruction-tuned checkpoints that receive an          Affective prevalence. The affective facet is more
explicit continuation instruction through a chat-           prompt-sensitive, but in a way that is structurally
template interface. This means that the Base-to-            different from the post-training endpoint. In
SFT contrast is not a pure training-stage causal            TMAS and STORYSTAR, Prompt-control Base
effect: it combines a change in model weights with          is essentially indistinguishable from Raw Base in
a change in the input interface.                            both affective charge and neutral prevalence. In The
                                                            New Yorker, the instruction-like prompt does have
   To estimate how much of the early-stage move-            a modest neutralizing effect, lowering affective
ment can be attributed to interface framing alone,          charge from 79.0% to 68.9% and raising neutral
we run a prompt-interface control separately for            narration from 13.3% to 18.8%; but this remains
the three story domains. The control uses the same          far from the DPO/RLVR endpoint (21% affective
OLMo Base weights as the Raw Base condition,                charge and 45% neutral). More importantly, the
but prepends the continuation instruction as plain          underlying family decomposition shows that the
text rather than applying a chat template or adding         prompt and the post-training endpoint act through
special chat tokens. Thus the model is still used           different mechanisms. Prompt-control Base low-
as a base completion model, but the prompt con-             ers conflict while raising surprise­curiosity, redis-
tains the same task framing used for the instruction-
tuned continuations. All values are recomputed

                                                        20
       Metric               RLVR ­ Human                                        95% CI         p

       Topical CV, L2               -0.02340                  [-0.02398, -0.02282]      < .001
       Surprise­curiosity           -0.06889                  [-0.07255, -0.06522]      < .001
       Conflict prevalence          -0.14425                  [-0.14783, -0.14067]      < .001
       Neutral prevalence                                                               < .001
                                      0.17086                     [0.16789, 0.17383]

Table 15: Length-covariate robustness checks. Models include story-level random intercepts, cut-point fixed effects,
stage fixed effects, and log realized continuation sentence length. Estimates are on the original metric scale: topical
CV for the thematic row and proportions for affective rows.

Stage  Sentences/cont.     Fixed-K Var/Human                  Summary. Taken together, the control rules out a
                                                              broad prompt-artifact explanation of narrative flat-
Human               54.7        1.00 [0.93, 1.07]             tening: thematic compression is unaffected by the
Base                  6.2       2.50 [2.48, 2.52]             interface, affective compression operates through
SFT                 30.7        0.44 [0.43, 0.45]             a different mechanism than prompt framing, and
DPO                 42.0        0.27 [0.27, 0.28]             stylistic compression continues to accumulate after
RLVR                41.9        0.29 [0.29, 0.30]             the prompt-induced narrowing. We retain one spe-
                                                              cific caution--the Raw Base-to-SFT style contrast
Table 16: Style sentence-count control. For each contin-      for The New Yorker mixes interface and training
uation, the style centroid is recomputed as the expected      effects--and note that the SFT-to-DPO-to-RLVR
centroid from a fixed sample of K = 8 sentence-level          comparisons, which share the instruction interface
style-neural embeddings. Values report across-story/cut       throughout, more directly isolate successive post-
style variance normalized by the corresponding human          training stages.
fixed-K variance.
                                                              J Full Results and Uncertainty Estimates
tributing affect across families rather than suppress-
ing it overall. The DPO/RLVR endpoint does the                This appendix consolidates the per-domain, per-
opposite: both conflict and surprise­curiosity are            stage results and their uncertainty estimates. Un-
suppressed relative to Human while neutral rises.             less otherwise noted, confidence intervals are 95%
Affective flattening at the post-trained endpoints            bootstrap intervals computed by resampling sto-
is therefore an overall suppression of high-arousal           ries. The exception is StyleDistance MMD: for
affect, not the within-affect redistribution induced          human­model MMD curves, confidence intervals
by prompt framing.                                            use the sentence-state bootstrap described in Ap-
                                                              pendix F. These intervals quantify uncertainty in
Linguistic diversity. Style variance is the most              the sampled sentence-state distribution rather than
interface-sensitive facet, and we treat it with the           story-block uncertainty. Across-story style vari-
most caution. For The New Yorker, instruction-                ance uses story-level bootstrap over continuation
like prompting alone sharply narrows Base out-                centroids. Affective-charge intervals are conserva-
puts (3.02  0.70 Var/Human), so the Raw Base-                 tive component-bound intervals obtained by sum-
to-SFT style contrast in this domain should be                ming the lower and upper bounds for surprise­
read as a mixture of interface and training effects           curiosity and conflict.
rather than a pure training effect. We do not claim
otherwise. Two observations nonetheless show                  J.1 Per-Domain, Per-Stage Results
that the style result is not merely a prompt arti-
fact. First, this large interface-driven narrowing            Table 18 reports the full results for the three main
does not appear in TMAS or STORYSTAR, where                   facets across all domains and training stages. These
Prompt-control Base remains close to Raw Base                 values complement the main-text figures, which
(0.75  0.78 and 0.95  1.01). Second, even                     emphasize the New Yorker stage-wise trajectory
in The New Yorker, post-training narrows style fur-           and the Human-vs-RLVR cross-domain endpoint
ther beyond the prompt-induced level: the DPO                 comparison.
and RLVR endpoints reach 0.34­0.37 Var/Human,
well below the 0.70 produced by prompting alone.              J.2 Supplementary Stage-Wise Statistics
The later post-training stages thus add compression
on top of any interface effect.                               Tables 19 and 20 report statistics not captured in the
                                                              full results table above: the distributional spread of

                                                          21
Domain      Source    Theme CV Affective charge            Neutral Style Var/Human

New Yorker  Human     0.101 [0.100, 0.102] 41.0 [40.5, 41.5] 28.7 [28.3, 29.2]            1.00 [0.93, 1.07]
                                                                                          3.02 [2.99, 3.04]
            Raw Base  0.093 [0.092, 0.094] 79.0 [78.5, 79.5] 13.3 [13.0, 13.7]            0.70 [0.67, 0.73]
                                                                                          0.52 [0.52, 0.53]
            Prompt-control Base 0.100 [0.099, 0.100] 68.9 [68.6, 69.2] 18.8 [18.6, 19.0]  0.34 [0.33, 0.35]
                                                                                          0.37 [0.36, 0.38]
            SFT       0.086 [0.085, 0.086] 36.5 [36.1, 36.9] 35.0 [34.7, 35.3]

            DPO       0.079 [0.079, 0.079] 22.0 [21.7, 22.2] 43.1 [42.8, 43.4]

            RLVR      0.079 [0.079, 0.079] 20.7 [20.4, 20.9] 45.1 [44.8, 45.4]

TMAS        Human     0.095 [0.092, 0.098] 25.4 [24.0, 26.8] 35.7 [34.1, 37.3]            1.00 [0.92, 1.08]
                                                                                          0.75 [0.71, 0.78]
            Raw Base  0.093 [0.092, 0.095] 44.6 [43.5, 45.6] 28.5 [27.6, 29.4]            0.78 [0.74, 0.81]
                                                                                          0.58 [0.54, 0.61]
            Prompt-control Base 0.095 [0.093, 0.097] 46.2 [45.2, 47.1] 26.3 [25.5, 27.1]  0.51 [0.47, 0.54]
                                                                                          0.52 [0.49, 0.56]
            SFT       0.078 [0.077, 0.079] 23.3 [22.4, 24.2] 36.1 [35.1, 37.0]

            DPO       0.079 [0.078, 0.080] 19.6 [18.8, 20.4] 38.2 [37.1, 39.3]

            RLVR      0.079 [0.078, 0.080] 18.7 [18.0, 19.5] 39.4 [38.3, 40.4]

STORYSTAR Human       0.107 [0.101, 0.116] 22.6 [20.1, 25.1] 38.4 [34.8, 41.8]            1.00 [0.85, 1.14]
                                                                                          0.95 [0.86, 1.04]
            Raw Base  0.109 [0.106, 0.114] 37.1 [34.8, 39.6] 32.0 [29.5, 34.4]            1.01 [0.90, 1.09]
                                                                                          1.45 [1.19, 1.67]
            Prompt-control Base 0.110 [0.106, 0.115] 37.0 [34.6, 39.4] 31.5 [29.1, 34.0]  0.31 [0.27, 0.36]
                                                                                          0.33 [0.29, 0.38]
            SFT       0.093 [0.090, 0.096] 31.3 [28.2, 34.2] 32.5 [30.2, 35.1]

            DPO       0.083 [0.082, 0.084] 18.0 [16.8, 19.2] 37.2 [35.4, 39.0]

            RLVR      0.083 [0.082, 0.084] 16.9 [15.9, 18.1] 38.7 [36.8, 40.5]

Table 17: Prompt-interface control by story domain. Prompt-control Base uses the same OLMo Base weights as
Raw Base, but prepends the continuation instruction as a plain-text prefix rather than using a chat template or special
chat tokens. Values are recomputed on matched stories within each domain block and in each block's comparison
space; comparisons should therefore be made within a domain rather than across human rows, and these estimates
should not be read as replacements for the main full-corpus results.

thematic unevenness across stories, and the across-        K Additional Model-Family Endpoint
story style variance at each training stage.                    Checks

   The thematic drop is monotonic from Human               To test whether the observed direction is spe-
through SFT and then saturates at DPO/RLVR,                cific to the OLMo instruction path, we repeat
with the 5­95% range narrowing substantially (Ta-          the matched-continuation analysis using Base-vs-
ble 19). Post-training simultaneously increases the        Instruct endpoint comparisons from three addi-
distance from the human style-neural reference and         tional model families: Qwen2.5-32B, Llama-3.1-
sharply reduces across-story style variation (Ta-          8B, and Gemma-3-12B. These comparisons are
ble 20).                                                   not stage-wise: each contrasts a base checkpoint
                                                           with an instruction-tuned endpoint. They there-
J.3 Endpoint Convergence Across Domains                    fore test directional cross-family robustness, but do
                                                           not identify which post-training stage contributes
Table 21 reports confidence intervals for the cross-       to compression. Human rows are recomputed
domain range reductions in Figure 4. For each boot-        on the exact matched subset available for each
strap replicate, stories are resampled within each         model-family/domain block. Endpoint compar-
domain and endpoint, domain means are recom-               isons should therefore be interpreted within each
puted, and the cross-domain range is measured as           block rather than by comparing human baselines
the maximum domain mean minus the minimum.                 across model families.

   For the style panel in Figure 4, the visualization      Reading the endpoint checks. These compar-
is a PCA projection of style-neural embeddings             isons are endpoint checks rather than stage-wise
rather than a scalar estimator. The corresponding          replications. Each compares a base checkpoint with
scalar evidence is the cross-domain style MMD              an instruction-tuned endpoint from the same model
comparison reported in the main text: human style          family. They therefore test whether the direction
baselines are far apart, especially New Yorker ver-        of Base-to-Instruct movement generalizes beyond
sus the two common-story corpora, whereas the              OLMo, but they do not identify which post-training
three RLVR endpoints lie close to one another in           stage produces the movement.
the same style-neural space.
                                                           Thematic motion. All three additional model
                                                           families show Base-to-Instruct reductions in the-

                                                       22
Source      Theme CV Affect. charge           Conflict Surprise­cur.  Neutral                       Style MMD2

New Yorker

Human 0.104 [0.104, 0.105] 41.0 [40.2, 41.7] 20.0 [19.6, 20.3] 21.0 [20.6, 21.4] 28.7 [28.3, 29.2]  --

Base 0.096 [0.096, 0.097] 79.2 [77.3, 81.0] 46.6 [45.5, 47.8] 32.5 [31.8, 33.2] 13.2 [12.9, 13.6] 0.245 [0.226, 0.268]

SFT 0.089 [0.088, 0.089] 36.6 [36.1, 37.1] 10.6 [10.5, 10.8] 26.0 [25.6, 26.3] 35.0 [34.7, 35.2] 0.406 [0.378, 0.432]

DPO 0.081 [0.081, 0.081] 22.0 [21.6, 22.3] 8.4 [8.2, 8.5] 13.6 [13.4, 13.7] 43.1 [42.8, 43.4] 0.532 [0.499, 0.563]

RLVR 0.081 [0.081, 0.081] 20.7 [20.3, 21.0] 7.7 [7.5, 7.8] 13.0 [12.8, 13.1] 45.1 [44.7, 45.4] 0.516 [0.486, 0.548]

TMAS                                                                                                   --
Human 0.098 [0.095, 0.101] 26.5 [24.6, 28.3] 11.2 [10.3, 12.1] 15.2 [14.3, 16.2] 36.2 [34.7, 37.9]  0.088
Base 0.098 [0.097, 0.100] 44.9 [43.5, 46.4] 12.2 [11.7, 12.8] 32.7 [31.8, 33.6] 28.8 [27.9, 29.7]   0.054
SFT 0.080 [0.079, 0.081] 24.3 [23.0, 25.5] 8.2 [7.6, 8.8] 16.1 [15.4, 16.7] 36.6 [35.7, 37.6]       0.025
DPO 0.081 [0.080, 0.082] 20.3 [19.2, 21.3] 6.4 [5.9, 6.9] 13.9 [13.4, 14.5] 39.0 [37.9, 40.2]       0.018
RLVR 0.081 [0.081, 0.082] 19.5 [18.4, 20.6] 5.9 [5.4, 6.5] 13.6 [13.0, 14.2] 40.2 [39.0, 41.2]

STORYSTAR                                     9.9 [8.5, 11.5] 13.3 [11.9, 14.9] 38.6 [35.4, 41.8]      --
Human 0.110 [0.103, 0.118] 23.2 [20.3, 26.4]  9.7 [8.5, 11.2] 23.7 [22.0, 25.4] 34.3 [31.7, 37.1]   0.024
Base 0.113 [0.109, 0.118] 33.4 [30.5, 36.5]                                                         0.021
SFT 0.095 [0.092, 0.098] 25.5 [23.2, 28.0]     8.4 [7.5, 9.5] 17.1 [15.7, 18.5] 36.1 [34.2, 38.0]   0.024
DPO 0.085 [0.083, 0.086] 18.4 [16.8, 20.0]     5.8 [5.1, 6.6] 12.6 [11.8, 13.4] 37.2 [35.4, 38.8]   0.018
RLVR 0.085 [0.084, 0.086] 17.3 [15.7, 19.0]    5.2 [4.6, 5.9] 12.1 [11.2, 13.1] 38.8 [37.0, 40.7]

Table 18: Full per-domain, per-stage results with 95% bootstrap confidence intervals; each domain forms one
block. Theme CV is the coefficient of variation of adjacent-sentence topic-jump L2 distances. Affective values
are percentages of sentences assigned to each affect family; Affect. charge is surprise­curiosity plus conflict, and
Surprise­cur. abbreviates the surprise­curiosity family. Style MMD2 is measured to the matched human reference
for each domain; cross-corpus style MMD intervals for TMAS and STORYSTAR were not stored, so point estimates
are reported for those rows.

            Stage  Mean CV [95% CI]                    5­95% range    Loss vs. human

            Human  0.104 [0.104, 0.105]               [0.063, 0.162]              0.0%
            Base   0.096 [0.096, 0.097]               [0.027, 0.188]              8.0%
            SFT    0.089 [0.088, 0.089]               [0.052, 0.146]             15.1%
            DPO    0.081 [0.081, 0.081]               [0.056, 0.108]             22.2%
            RLVR   0.081 [0.081, 0.081]               [0.056, 0.108]             22.2%

Table 19: Stage-wise thematic unevenness (New Yorker continuations). The 5­95% range matches the distribution
panel in Figure 2B.

matic CV across the three domains, although the           the corresponding base model. The New Yorker
magnitude varies by family. For Qwen2.5-32B,              drop is large in every family: 67.6%  38.9% for
thematic CV falls from 0.093  0.086 on The                Qwen2.5-32B, 68.4%  35.3% for Llama-3.1-8B,
New Yorker, 0.089  0.085 on TMAS, and                     and 55.1%  32.8% for Gemma-3-12B. Gemma
0.106  0.094 on STORYSTAR. For Llama-                     shows the same direction on TMAS (48.0% 
3.1-8B, the same direction holds more strongly:           27.9%) and STORYSTAR (46.9%  24.9%). Neu-
0.084  0.068, 0.101  0.081, and 0.102                     tral narration also rises in nearly all settings, includ-
0.082. Gemma-3-12B also moves in the same                 ing all Gemma and Llama domains. These results
direction, with smaller reductions on The New             make affective neutralization the most robust facet
Yorker and STORYSTAR (0.096  0.095 and                    across model families.
0.097  0.096) and a clearer reduction on TMAS
(0.084  0.080). These endpoint checks support             Linguistics Diversity. The style results are the
the claim that thematic regularization is not unique      most domain- and family-dependent. Qwen2.5-
to the OLMo lineage, while also showing that its          32B shows lower across-story style variance at the
magnitude is family-dependent.                            instruct endpoint for The New Yorker and STORYS-
                                                          TAR, but not for TMAS. Llama-3.1-8B does not
Affective prevalence. Affective compression is            show uniform Base-to-Instruct variance compres-
the most consistent cross-family signal. Across           sion: style variance rises in the two common-fiction
all nine family­domain endpoint comparisons, in-          domains. Gemma-3-12B, by contrast, shows strong
struction tuning lowers affective charge relative to      variance compression in all three domains (0.47 

                                                      23
Stage                  MMD2 to human                            Var/human

Human                        -- (ref)                      1.000 [0.932, 1.062]
Base                  0.245 [0.226, 0.268]                 6.026 [5.963, 6.079]
SFT                   0.406 [0.378, 0.432]                 0.835 [0.818, 0.856]
DPO                   0.532 [0.499, 0.563]                 0.485 [0.473, 0.497]
RLVR                  0.516 [0.486, 0.548]                 0.521 [0.508, 0.534]

Table 20: Style divergence and across-story variance for New Yorker continuations. Var/human normalizes across-
story style variance by the human baseline. MMD2 intervals use the sentence-state bootstrap; Var/human intervals

use story-level bootstrap.

Metric                      Human range                           RLVR range        Range reduction

Topical jump CV       0.0116 [0.0050, 0.0205]              0.0037 [0.0024, 0.0052]        62.1%
Affective charge pp.      17.8 [15.2, 20.2]                      3.3 [2.1, 4.5]           81.3%

Table 21: Cross-domain endpoint convergence with 95% bootstrap confidence intervals. Range reduction is
computed from the point estimates in the first two columns.

0.09 for The New Yorker, 0.67  0.29 for TMAS,              endpoints than in human continuations at every cut
and 0.63  0.28 for STORYSTAR). Its MMD                     point; affective charge falls sharply after SFT; and
pattern, however, is domain-sensitive: distance to         neutral narration rises above the human baseline
the New Yorker human style reference increases,            after instruction-stage post-training. Near-ending
while distance to the two common-fiction refer-            continuations show smaller absolute room for varia-
ences decreases. This is consistent with a narrow          tion because suffixes are shorter, but the qualitative
instruct-style attractor that sits closer to common-       direction is unchanged.
fiction baselines than to professional literary fic-
tion. Overall, style compression is less uniformly         M Data Release and Reproducibility
stage-general than affective neutralization, but the
professional-fiction distortion is supported across        Copyrighted literary text. Some source texts
endpoint checks.                                           are copyrighted. We use them only for non-
                                                           commercial, non-distributing research and report
Takeaway. The additional endpoint checks there-            only aggregate statistics. We do not release raw
fore support a narrower and more reliable gen-             New Yorker stories, long excerpts, or generated
eralization: thematic regularization and affective         continuations that contain substantial copyrighted
neutralization appear across model families, while         context. Any released code will operate on user-
style compression is strongest for professional fic-       provided texts or on public-domain examples.
tion and more variable for common-fiction do-
mains. The coordinated three-facet, stage-wise             Generated continuations. Generated continua-
compression reported in the main text remains              tions are used to compute aggregate narrative met-
clearest in the OLMo instruction path, where in-           rics. Because the continuations are conditioned on
termediate checkpoints allow us to trace how com-          copyrighted prefixes in some domains, we do not
pression accumulates across post-training stages.          release the full generated text for those domains.
                                                           We may release aggregate metric tables, plotting
L Cut-Point Robustness                                     scripts, and anonymized metadata that do not con-
                                                           tain protected story text.
To test whether narrative flattening is specific to
early, middle, late, or near-ending continuation con-      Human and LLM-assisted affect labels. The
texts, we repeat the main analyses separately for          affect adaptation set uses external literary prose and
prefix cut points at 40%, 60%, 80%, and 90% of             a hybrid annotation process. We release annotation
each story's sentence sequence. Table 23 reports           guidelines and aggregate validation statistics, but
the cut-point-specific values for the New Yorker           we do not release copyrighted sentence text from
OLMo instruction path.                                     restricted sources. If a public-domain-only sub-
                                                           set is used, we release that subset when licensing
   Across cut points, the direction of compression         permits.
is stable. Thematic CV is lower at the DPO/RLVR

                                                       24
Domain Source  Theme CV Affect. charge                      Neutral MMD2 Var/Human

Qwen2.5-32B                                                                           -- 1.00 [0.93, 1.07]
New Yorker Human 0.104 [0.103, 0.106] 41.0 [40.5, 41.4] 28.7 [28.3, 29.2]          0.931 0.41 [0.39, 0.44]
                                                                                   1.570 0.30 [0.30, 0.31]
                Base 0.093 [0.092, 0.093] 67.6 [67.3, 67.9] 19.1 [18.9, 19.4]
                Instruct 0.086 [0.085, 0.086] 38.9 [38.6, 39.2] 29.5 [29.2, 29.7]

TMAS       Human 0.095 [0.093, 0.099] 25.4 [24.0, 26.7] 35.7 [34.3, 37.5]             -- 1.00 [0.91, 1.09]
           Base 0.089 [0.088, 0.091] 43.8 [43.0, 44.7] 28.5 [27.6, 29.4]           0.871 0.42 [0.38, 0.45]
           Instruct 0.085 [0.083, 0.086] 29.1 [28.1, 30.0] 28.7 [27.8, 29.7]       0.582 0.51 [0.46, 0.57]

StoryStar  Human 0.107 [0.101, 0.116] 22.6 [20.0, 25.0] 38.4 [34.9, 41.8]             -- 1.00 [0.82, 1.19]
           Base 0.106 [0.101, 0.113] 30.0 [27.9, 32.3] 35.3 [32.4, 38.0]           0.040 0.82 [0.68, 0.96]
           Instruct 0.094 [0.092, 0.097] 28.6 [26.8, 30.4] 39.9 [37.7, 42.0]       0.201 0.42 [0.35, 0.49]

Llama-3.1-8B                                                                          -- 1.00 [0.95, 1.04]
New Yorker Human 0.103 [0.101, 0.104] 37.2 [36.4, 38.0] 31.4 [30.6, 32.1]          0.282 0.39 [0.38, 0.41]
                                                                                   0.578 0.41 [0.39, 0.42]
                Base 0.084 [0.082, 0.085] 68.4 [67.7, 69.0] 22.8 [22.3, 23.3]
                Instruct 0.068 [0.068, 0.069] 35.3 [34.1, 36.5] 37.6 [36.9, 38.3]

TMAS       Human 0.095 [0.093, 0.099] 25.4 [24.0, 26.7] 35.7 [34.3, 37.5]             -- 1.00 [0.91, 1.09]
           Base 0.101 [0.099, 0.103] 58.4 [57.1, 59.7] 23.9 [23.1, 24.6]           0.995 0.75 [0.69, 0.81]
           Instruct 0.081 [0.079, 0.083] 55.9 [53.6, 58.0] 27.0 [26.3, 27.7]       0.905 1.35 [1.21, 1.49]

StoryStar  Human 0.107 [0.101, 0.116] 22.6 [20.0, 25.0] 38.4 [34.9, 41.8]             -- 1.00 [0.83, 1.16]
           Base 0.102 [0.098, 0.106] 57.2 [54.9, 59.5] 26.0 [24.6, 27.4]           0.802 0.54 [0.46, 0.62]
           Instruct 0.082 [0.080, 0.085] 55.8 [52.2, 59.4] 38.3 [26.6, 40.0]       0.946 0.66 [0.53, 0.77]

Gemma-3-12B                                                                           -- 1.00 [0.96, 1.03]
New Yorker Human 0.107 [0.104, 0.110] 33.1 [32.0, 34.1] 34.1 [33.0, 35.3]          0.310 0.47 [0.45, 0.49]
                                                                                   0.437 0.09 [0.08, 0.10]
                Base 0.096 [0.094, 0.097] 55.1 [54.0, 56.0] 24.0 [23.4, 24.7]
                Instruct 0.095 [0.094, 0.096] 32.8 [32.0, 33.6] 36.8 [36.1, 37.4]

TMAS       Human 0.095 [0.093, 0.099] 25.4 [24.0, 26.7] 35.7 [34.3, 37.5]             -- 1.00 [0.91, 1.09]
           Base 0.084 [0.083, 0.086] 48.0 [46.3, 49.7] 25.7 [24.6, 26.8]           0.702 0.67 [0.62, 0.72]
           Instruct 0.080 [0.079, 0.081] 27.9 [26.9, 28.9] 34.4 [33.4, 35.4]       0.460 0.29 [0.26, 0.32]

StoryStar  Human 0.107 [0.101, 0.116] 22.6 [20.0, 25.0] 38.4 [34.9, 41.8]             -- 1.00 [0.82, 1.18]
           Base 0.097 [0.091, 0.105] 46.9 [44.1, 49.7] 27.3 [24.8, 29.9]           0.467 0.63 [0.53, 0.72]
           Instruct 0.096 [0.094, 0.098] 24.9 [23.3, 26.4] 34.5 [32.4, 36.5]       0.163 0.28 [0.23, 0.35]

Table 22: Additional Base-vs-Instruct endpoint checks across model families and story domains. Values are mean
[95% CI] where available. Theme CV is the coefficient of variation of adjacent-sentence topic-jump L2 distances.
Affect. charge is surprise­curiosity plus conflict, in percentage points. MMD2 is the style-neural distance to the
matched human reference for each domain, and Var/Human normalizes across-story style variance by the matched
human baseline. These endpoint comparisons test facet-level Base-to-Instruct robustness across model families.
They do not provide stage-wise attribution and should not be read as full replications of the OLMo post-training
trajectory.

Privacy and author identifiers. For public-                 tics where redistribution of underlying text is not
platform data, we remove author names and other             permitted. Exact reproduction of stochastic genera-
obvious identifiers before analysis. Our unit of            tions may differ because no explicit decoding seed
analysis is the story text and its aggregate continua-      was passed; however, all reported analyses are com-
tion metrics, not individual authors.                       puted from archived generations, and downstream
                                                            metric computation is deterministic.
Reproducibility. We release an anonymized soft-
ware package for preprocessing, continuation seg-           N Qualitative Illustrations
mentation, metric computation, statistical analy-
sis, and figure generation. The package does not            This appendix offers a short qualitative illustration
include restricted source texts, raw New Yorker             of the distributional effects quantified in the main
stories, long excerpts, or full generated continua-         text. It is not a human-validation study: the ex-
tions conditioned on copyrighted prefixes. Instead,         cerpts below are illustrative only and are not used
the code operates on user-provided corpora and in-          as evidence for any claim. All quantitative con-
cluded public-domain or synthetic examples, and             clusions rest on the metrics and statistical tests
we provide aggregate metric tables sufficient to            reported in Section 4 and the preceding appendices.
reproduce the reported figures and summary statis-          The metric values in the small tables are computed

                                                        25
Cut Stage  Theme CV Affective charge                                      Neutral      Style MMD2

40% Human 0.107 [0.106, 0.108] 42.0 [41.3, 42.6] 29.6 [29.2, 30.0]                     --

Base 0.106 [0.105, 0.107] 70.7 [69.1, 72.3] 19.0 [18.5, 19.4] 0.296 [0.272, 0.320]

SFT 0.098 [0.097, 0.099] 42.5 [41.8, 43.2] 32.5 [32.2, 32.9] 0.413 [0.389, 0.440]

DPO 0.082 [0.082, 0.083] 22.6 [22.2, 22.9] 43.3 [43.0, 43.6] 0.515 [0.476, 0.543]

RLVR 0.083 [0.082, 0.083] 21.1 [20.8, 21.4] 45.6 [45.3, 46.0] 0.524 [0.492, 0.555]

60% Human 0.105 [0.104, 0.106] 41.8 [41.0, 42.5] 29.0 [28.6, 29.5]                     --

Base 0.103 [0.101, 0.104] 77.9 [75.7, 80.2] 14.0 [13.6, 14.5] 0.270 [0.249, 0.292]

SFT 0.094 [0.093, 0.094] 40.2 [39.5, 40.9] 33.1 [32.8, 33.4] 0.393 [0.363, 0.421]

DPO 0.083 [0.082, 0.083] 22.7 [22.3, 23.0] 42.5 [42.2, 42.9] 0.486 [0.457, 0.521]

RLVR 0.083 [0.082, 0.083] 21.3 [21.0, 21.7] 44.5 [44.2, 44.9] 0.513 [0.483, 0.541]

80% Human 0.103 [0.102, 0.105] 40.6 [39.8, 41.5] 28.4 [27.9, 28.9]                     --

Base 0.086 [0.084, 0.087] 83.2 [80.6, 85.6] 10.6 [10.1, 11.0] 0.220 [0.197, 0.240]

SFT 0.084 [0.084, 0.085] 34.3 [33.7, 34.9] 35.8 [35.5, 36.3] 0.432 [0.406, 0.462]

DPO 0.081 [0.080, 0.081] 22.0 [21.6, 22.4] 42.8 [42.4, 43.1] 0.537 [0.504, 0.569]

RLVR 0.081 [0.081, 0.081] 20.7 [20.3, 21.1] 44.7 [44.3, 45.1] 0.503 [0.471, 0.541]

90% Human 0.100 [0.099, 0.102] 39.5 [38.3, 40.5] 27.9 [27.3, 28.6]                     --

Base 0.075 [0.073, 0.078] 84.9 [82.7, 87.2] 9.3 [8.8, 9.8] 0.168 [0.152, 0.189]

SFT 0.078 [0.078, 0.079] 29.2 [28.4, 29.8] 38.4 [37.9, 38.8] 0.435 [0.406, 0.463]

DPO 0.078 [0.078, 0.079] 20.6 [20.1, 21.1] 43.8 [43.4, 44.2] 0.524 [0.491, 0.564]

RLVR 0.078 [0.077, 0.078] 19.5 [19.0, 20.0] 45.4 [44.9, 45.8] 0.509 [0.481, 0.540]

Table 23: Cut-point robustness for New Yorker continuations. Theme CV is the per-story coefficient of variation
of adjacent-sentence topic-jump L2 distances. Affective charge is surprise­curiosity plus conflict prevalence in
percentage points; its interval is a conservative component-bound interval obtained by summing the lower and upper
bounds for the two component families. Neutral is reported in percentage points. Style MMD2 is measured to the

matched human style-neural reference at the same cut point. Values are mean [95% CI].

over the full continuation, not over the displayed            lyzing trepidation."
snippet.                                                    · RLVR continuation. "He sat up slowly, joints

   Consistent with the copyright constraints in Ap-           creaking, but felt strangely refreshed."
pendix M, we avoid The New Yorker excerpts
and show only brief snippets from non-restricted            Continuation  Theme CV     Affective charge   Neutral
sources, paraphrasing where redistribution rights
are unclear. Examples were selected to illustrate           Human               0.131              49.4%   32.2%
the aggregate direction of the metrics, not to esti-        Base                0.107              41.7%   50.0%
mate effect frequency; the frequency and magni-             RLVR                0.085              17.0%   67.9%
tude of the effects are reported in the full quantita-
tive tables.                                                   In this example, the human continuation begins
                                                            with ordinary domestic action but keeps the un-
   For each example we pair a shared human-                 canny premise active. The base continuation is
written prefix with the matched human continu-              more overtly marked by threat and tension. The
ation, the base-model continuation, and the RLVR            RLVR continuation is smoother and more neutral
continuation. The examples make the measured                in register; over the full continuation, theme CV
contrasts concrete at the level of text: more uni-          and affective charge fall while neutral narration
formly sized thematic motion, muted affect, and a           increases.
narrower stylistic register.
                                                            STORYSTAR (public-platform fiction). Shared
TELL ME A STORY (prompt-guided fiction).                    prefix summary. Two non-human atmospheric be-
Shared prefix summary. A painter wakes after an             ings debate whether intervening in a human crisis
uncanny episode in which a painted room seemed              would also serve their own survival.
to cross into ordinary life.
                                                            · Human continuation. "First we save an intelli-
· Human continuation. "He smelled bacon frying                gent species from extinction."
  in the kitchen and knew Paul must be cooking
  breakfast."                                               · Base continuation. "Felp shrank his pressure
                                                              membrane into a ball and sent billions of identi-
· Base continuation. "Something was terribly                  cal messages."
  wrong. Paul. The painting. There was this para-
                                                            · RLVR continuation. "We save ourselves, and
                                                              them."

                                                        26
Continuation  Theme CV     Affective charge   Neutral

Human               0.142              42.6%   48.9%
Base                0.136              45.1%   47.1%
RLVR                0.071              11.1%   66.7%

   Here the base-model sample remains closer to
the human continuation's tension and decision
structure, while the RLVR sample compresses the
decision into a cleaner moral formulation. The
example mirrors the aggregate pattern: lower the-
matic unevenness, lower affective charge, and
higher neutral narration.

                                                       27


==> review.txt <==
Narrative Flattening: How Post-Training Compresses Thematic, Affective, and Stylistic Variation in LLM Fiction
Download PDF
Zehan Li, Yutong Zhu, Siyang Wu, Honglin Bao, James Evans 
25 May 2026 (modified: 03 Aug 2026)
ACL ARR 2026 May Submission
May, Senior Area Chairs, Area Chairs, Reviewers, Authors, Secondary Reviewers, Commitment Readers
Revisions
CC BY 4.0
Keywords: narrative flattening, creative writing generation, story continuation, model analysis
Abstract:
Large language models produce fluent fiction, yet their creative output is widely seen as flat. We ask where this quality originates in the training and whether it affects different domains of human fiction equally. We construct a matched story-continuation paradigm across StoryStar (public-platform), TMAS (prompt-guided), and The New Yorker (professional literary)---and compare continuations from four OLMo 32B checkpoints (Base, SFT, DPO, RLVR) against matched human text. Because these checkpoints share architecture, scale, tokenizer, and pretraining, the design isolates the post-training effect. We measure each continuation along three sentence-level dimensions: thematic motion, affective prevalence, and linguistic diversity. Across all three, post-training compresses dynamic variation: thematic transitions become more uniform, high-intensity emotions give way to neutrality, and stylistic diversity across stories shrinks. We term this progressive loss narrative flattening. The effect is directionally stable across story domains but gap size depends on the human baseline: professional literary fiction is compressed most, while public-platform and prompt-guided stories show smaller gaps, consistent with their human baselines sitting closer to the model's default rhythm. Post-trained endpoints converge across domains, suggesting alignment produces a continuation regime largely insensitive to the source domain's narrative texture.

Paper Type: Long
Research Area: Generation
Research Area Keywords: analysis, automatic evaluation, text-to-text generation, interactive and collaborative generation
Contribution Types: Model analysis & interpretability, NLP engineering experiment, Data analysis
Languages Studied: English
Reassignment Request Area Chair: This is not a resubmission
Reassignment Request Reviewers: This is not a resubmission
Software:  zip
Visa Needs: yes
Country Of Origin: CN
A1 Limitations Section: This paper has a limitations section.
A2 Potential Risks: Yes
A2 Elaboration: Ethical Considerations, especially the Potential harms paragraph.
B Use Or Create Scientific Artifacts: Yes
B1 Cite Creators Of Artifacts: Yes
B1 Elaboration: Section 3 and Appendices A–C and F cite the corpora, model checkpoints, affect classifier, and embedding models used in the experiments.
B2 Discuss The License For Artifacts: Yes
B2 Elaboration: Appendices A and M, together with the supplemental artifact README, discuss restricted corpus access, non-commercial research use, and redistribution constraints. The released software contains no restricted source text or generated continuations conditioned on copyrighted prefixes.
B3 Artifact Use Consistent With Intended Use: Yes
B3 Elaboration: Appendix M and the supplemental README state that restricted texts are used only for non-commercial, non-distributing research. Released artifacts include code, aggregate metric tables, and public-domain or synthetic examples, but no raw New Yorker stories, long excerpts, or full generated continuations conditioned on copyrighted prefixes.
B4 Data Contains Personally Identifying Info Or Offensive Content: Yes
B4 Elaboration: Appendix A and Ethical Considerations describe removing titles, bylines, source paths, and public-platform author identifiers before analysis. The paper reports only aggregate story-level metrics and makes no claims about individual authors or demographic groups.
B5 Documentation Of Artifacts: Yes
B5 Elaboration: Appendix A documents corpus coverage, language, domain composition, preprocessing, and corpus statistics.
B6 Statistics For Data: Yes
B6 Elaboration: Table 4 reports corpus statistics; Section 3 and Appendix B report cut points, story counts, model continuations, and sampling setup.
C Computational Experiments: Yes
C1 Model Size And Budget: Yes
C1 Elaboration: Appendix B reports model identifiers, model scale, vLLM generation setup, H100/L40S infrastructure, generation volume, and throughput
C2 Experimental Setup And Hyperparameters: Yes
C2 Elaboration: Appendix B reports prompting and decoding settings; Appendix C reports classifier training details including learning rate, batch size, epochs, early stopping, and seed. No hyperparameter search was conducted beyond these fixed settings.
C3 Descriptive Statistics: Yes
C3 Elaboration: Section 4 and Appendices H and J report means, 95% bootstrap confidence intervals, mixed-effects checks, and repeated samples per story–cut–model tuple.
C4 Parameters For Packages: Yes
C4 Elaboration: Appendices C and F document the affect classifier, embedding models, snapshot/hash information where available, pooling, normalization, and MMD kernel settings; Appendix A reports preprocessing and sentence-splitting details.
D Human Subjects Including Annotators: Yes
D1 Instructions Given To Participants: Yes
D1 Elaboration: Appendix C reports the annotation instructions, annotation format, and affect-family label scheme used for the 1,000-sentence calibration subset.
D2 Recruitment And Payment: Yes
D2 Elaboration: Appendix C states that the calibration subset was annotated by one author and two graduate-student volunteers, and that annotation was unpaid and voluntary.
D3 Data Consent: Yes
D3 Elaboration: Appendix C states that volunteers were informed that their labels would be used only for aggregate classifier validation and that no annotator-level analysis would be reported.
D4 Ethics Review Board Approval: No
D4 Elaboration: No formal ethics-board review was sought for the small volunteer calibration annotation. The task involved sentence-level affect labels, no sensitive personal data, and only aggregate agreement/classifier validation statistics are reported.
E Ai Assistants In Research Or Writing: Yes
E1 Information About Use Of Ai Assistants: Yes
E1 Elaboration: The Limitations section and Ethical Considerations disclose LLM use for sentence-level polishing and limited implementation assistance; Appendix C also documents GPT-5.5-assisted affect-label distillation. All LLM-suggested writing and code changes were reviewed, edited as needed, and verified by the authors.
Author Submission Checklist: yes
Association For Computational Linguistics - Blind Submission License Agreement: On behalf of all authors, I agree
EMNLP 2026 AI Reviewing Experiment: no
TLDR: Post-training progressively compresses thematic, affective, and stylistic variation in LLM fiction, converging continuations from distinct human writing domains toward a single regime that sits closest to common-fiction baselines.
Preprint: no
Preprint Status: We are considering releasing a non-anonymous preprint in the next two months (i.e., during the reviewing process).
Preferred Venue: EMNLP
Consent To Share Data: yes
Consent To Share Submission Details: On behalf of all authors, we agree to the terms above to share our submission details.
Submission Number: 6909
Discussion
Filter by reply type...
Filter by author...
Search keywords...

Sort: Newest First
15 / 15 replies shown
Add:
Meta Review of Submission6909 by Area Chair QVke
Meta Reviewby Area Chair QVke23 Jul 2026, 20:03 (modified: 03 Aug 2026, 09:13)Senior Area Chairs, Area Chairs, Authors, Reviewers Submitted, Program Chairs, Area Chair QVke, Commitment ReadersRevisions
Metareview:
an attempt to understand why models produce flat creative output. continuations of different stages of training are matched and investigated. post training gets rid of dynbamism and converges to be more boring.

Summary Of Reasons To Publish:
it was a very interesting idea compared well. generally reviewers thought it was quite good.

Summary Of Suggested Revisions:
the way it was evaluated is sketchy. not clear this captures human perception. metrics somewhat underdescribed and not validated. not clear if this is general as it is only evaluated on olmo (there are comparisons in the appendix but it is deeply buried).

Overall Assessment: 4 = Conference: I think this paper could be accepted to an *ACL conference.
Reported Issues: No
Publication Ethics Policy Compliance: I did not use any generative AI tools for this review
Add:
Official Review of Submission6909 by Reviewer Y9UM
Official Reviewby Reviewer Y9UM05 Jul 2026, 09:44 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Y9UM, Commitment ReadersRevisions
Paper Summary:
This paper studies whether post-training compresses variation in LLM fiction. A matched continuation setup is applied across three English story domains. Withheld human continuations are compared with generations from four OLMo-32B checkpoints: Base, SFT, DPO, and RLVR. A main finding is that post-training produces "narrative flattening": topic movement becomes more uniform, high-arousal affect gives way to neutral narration, and across-story style variance shrinks.

Summary Of Strengths:
The problem studied is interesting.

The matched-continuation setup is well-designed, and the cross-domain comparison provides valuable insights, showing that the perceived human-model gap depends considerably on the chosen human baseline.

The details are clearly presented, enabling a comprehensive understanding of the study.

Summary Of Weaknesses:
It remains unclear whether the applied metrics indeed capture human perception of fiction. Stronger justification is needed for the current interpretation of the reported metric results. For instance, it should be more clearly justified whether a lower CV indeed indicates flatter fiction, rather than reflecting other natural factors such as local coherence or properties of the embedding geometry.

The trustworthiness of the metrics lacks sufficient justification. The affective analysis relies on a classifier, yet the reported performance of this classifier is not fully satisfying. As a result, the strong claims drawn from this metric become less convincing.

The current analysis is mainly limited to a single model family and model size, which raises concerns about the generalizability of the findings. Different models differ in architecture, training data, and training strategy, leaving it unclear whether the conclusions reached on this particular model would transfer to others.

Comments Suggestions And Typos:
It is suggested to include additional case studies to better illustrate the observations.

Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Soundness: 3 = Acceptable: This study provides sufficient support for its main claims. Some minor points may need extra support or details.
Excitement: 3.5
Overall Assessment: 3 = Findings: I think this paper could be accepted to the Findings of the ACL.
Ethical Concerns:
There are no concerns with this submission

Needs Ethics Review: No
Reproducibility: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.
Datasets: 2 = Documentary: The new datasets will be useful to study or replicate the reported research, although for other purposes they may have limited interest or limited usability. (Still a positive rating)
Software: 1 = No usable software released.
Knowledge Of Or Educated Guess At Author Identity: No
Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Knowledge Of Paper Source: N/A, I do not know anything about the paper from outside sources
Impact Of Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Reviewer Certification: I certify that the review I entered accurately reflects my assessment of the work. If you used any type of automated tool to help you craft your review, I hereby certify that its use was restricted to improving grammar and style, and the substance of the review is either my own work or the work of an acknowledged secondary reviewer.
Publication Ethics Policy Compliance: I used a privacy-preserving tool exclusively for the use case(s) approved by PEC policy, such as language edits
Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 18:55 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Y9UM, Commitment ReadersRevisions
Comment:
2. Trustworthiness of the affect classifier
The paper already reports a human validation the review may have missed: the classifier is checked against a 1,000-sentence human-annotated subset (three annotators, family-level κ = 0.68) with per-family P/R/F1 (Table 7, App. C); at the family level used by all main claims, macro-F1 = 0.676, neutral F1 = 0.818, and the classifier is conservative on surprise–curiosity (precision 0.754, recall 0.531), under-counting symmetrically for human and model text. We will surface these in §3. Two new checks go further:

(i) New: soft-probability rescoring. Recomputing prevalence from the archived 28-dim probability vectors (normalized per sentence, summed by family) instead of top-1 labels preserves the headline gap: New Yorker Human affective charge 41.1% [40.8, 41.5] vs. RLVR 24.2% [24.0, 24.3] (hard-label: 41.0% vs. 20.7%). Not a top-1 artifact.

(ii) New: classifier-noise robustness. Passing the observed Human and RLVR prevalence vectors through the held-out four-family confusion matrix (actual sentence counts), the simulated observed New Yorker gap is 10.3pp [10.2, 10.4] — noise of the measured magnitude attenuates a ~20pp true gap by roughly half. Consistently, constrained matrix correction yields gaps at least as large as observed in all three domains (NY 20.3→41.3pp; TMAS 6.7→11.3; StoryStar 5.6→8.9). Since the same classifier is applied symmetrically to both sources, classifier error can only cause us to under-report the flattening, not manufacture it.

Construct clarification (camera-ready). "Affective charge" is not general emotional intensity but two high-arousal narrative-tension families — surprise–curiosity and conflict — grounded in structural-affect theory (Sternberg 1978; Brewer & Lichtenstein 1982). Other families (sadness/loss, warmth) are tracked separately and remain stable (App. E), confirming selective, not global, compression.

3. Generalizability beyond one model family
The paper already contains a cross-family replication we will make more visible: App. K (Table 22) reports Base-vs-Instruct endpoint checks on Qwen2.5-32B, Llama-3.1-8B, and Gemma-3-12B across all three domains — affective neutralization in all 9 family–domain cells, thematic regularization in every family. These are endpoint checks, not stage-wise replications; OLMo anchors the stage-wise analysis because it is the only open lineage releasing all intermediate post-training checkpoints — a design constraint, not an oversight. We will promote a compact cross-family panel into §4.

We also ran a new within-model check: holding each prefix fixed, we measured diversity among the model's own five sampled continuations (identical decoding across stages; style centroids as in Table 3). Relative to Base, within-prefix sample trace variance falls to 0.83× (SFT), 0.37× (DPO), 0.43× (RLVR); mean pairwise distance rises slightly at SFT (1.14×) then contracts to 0.73×/0.76× (DPO/RLVR). The model's own continuation space for the same prefix narrows sharply across preference-optimization stages.

Karpinska, M., Akoury, N., & Iyyer, M. 2021. The Perils of Using Mechanical Turk to Evaluate Open-Ended Text Generation. EMNLP 2021.
Chhun, C., Colombo, P., Suchanek, F. M., & Clavel, C. 2022. Of Human Criteria and Automatic Metrics: A Benchmark of the Evaluation of Story Generation. COLING 2022.
Wilmot, D., & Keller, F. 2020. Modelling Suspense in Short Stories as Uncertainty Reduction over Neural Representation. ACL 2020.
Ippolito, D., Yuan, A., Coenen, A., & Burnam, S. 2022. Creative Writing with an AI-Powered Writing Assistant: Perspectives from Professional Writers. arXiv:2211.05030.
Mirowski, P., Mathewson, K. W., Pittman, J., & Evans, R. 2023. Co-Writing Screenplays and Theatre Scripts with Language Models: Evaluation by Industry Professionals. CHI 2023.
Ismayilzada, M., Stevenson, C., & van der Plas, L. 2024. Evaluating Creative Short Story Generation in Humans and Large Language Models. arXiv:2411.02316.
Panickssery, A., Bowman, S. R., & Feng, S. 2024. LLM Evaluators Recognize and Favor Their Own Generations. NeurIPS 2024.
Sui, P., Zhu, Y., Cheng, T., West, P., So, R. J., Long, H., & Holtzman, A. 2026. Spoiler Alert: Narrative Forecasting as a Metric for Tension in LLM Storytelling. arXiv:2604.09854.
Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 18:55 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Y9UM, Commitment ReadersRevisions
Comment:
(iv) On a human perception study. We agree such grounding would be valuable and would run it if feasible; for long-form fiction it is not. Human evaluation of creative writing is conducted almost entirely on short text — 5-sentence benchmarks, ~2-minute stories (Chhun et al. 2022, where 3-rater agreement reaches only ICC 0.28–0.56), or ≤75-sentence excerpts (Wilmot & Keller 2020). The only long-form studies (Ippolito 2022; Mirowski 2023) rely on author self-report with no shared stimulus, so inter-rater reliability is undefined; no prior work has multiple readers rate the quality of a multi-hundred-word continuation, which validating our metric would require across three domains and four training stages (our continuations average ~480–875 words). The judgment is also unreliable — the field's methodologists reject crowd rating (Karpinska et al. 2021, adopted by Mirowski et al. 2023), experts diverge by tradition, and non-expert and LLM judges rank stories differently from experts (Sui et al. 2026; Ismayilzada et al. 2024; the self-preference for "affectively flat aligned styles," Panickssery et al. 2024). We therefore validate structurally, as in (i)–(iii), and make no quality claim. A narrower perception check remains feasible, however — pairwise judgments of which of two excerpts has the more uneven rhythm, testing whether CV differences are humanly perceptible without requiring quality verdicts — and we will include it in the camera-ready.

Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 18:54 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Y9UM, Commitment ReadersRevisions
Comment:
(iii) Case studies (per the reviewer's suggestion; to be added to the camera-ready). The coefficient of variation (CV) of sentence-to-sentence semantic jumps is high when a continuation alternates dwelling (several small jumps) with abrupt shifts (one large jump), and low when it advances in uniformly sized steps. Across matched Human-vs-RLVR pairs with large CV gaps, the contrast reduces to one mechanism — splice vs. bridge: both continuations reach the same narrative beats, but the human makes unbridged cuts where the aligned model lays down connective tissue that evens the rhythm. Three examples (each pair continues the identical human prefix):

(a) A "same-destination" natural experiment (human CV 0.23 vs. RLVR 0.14). Two characters realize they belonged to the same college club; both continuations deliver that recognition.

Human: "'Rosebud Flightbloom! You were a legend in the blind river games!' 'No! No way! You were in the Cult of the Purple Dinosaur Flower? Really?' Rosalie exclaimed… Dr. Diaz … pulled out their own lumpy, shiny purple stone. Rosalie reached into her borrowed blazer and produced a nearly identical stone. Both burst out laughing."

Model: "'You led the artifact retrieval team. I followed your group's dispatch reports… You saved that rare seed from floodwaters—and your account of the cave-in was cited in my thesis. I've admired your work ever since.' Rosalie's jaw dropped open… 'You … read that report? Nobody ever—'"

The human oscillates across kinds of beat — exclamatory dialogue, a physical action (producing the stones), shared laughter — in quick, unequal jumps; the model delivers one continuous, evenly-paced admiring speech. Content is held fixed (the same recognition), so only the rhythm differs.

(b) Tonal interruption (human CV 0.42 vs. RLVR 0.11).

Human: "It is nice to just literally float and be moved about by the gentle waves. I wish this moment could last forever. Clang! Clang! Ugh! It is the bell from the boat calling us to return for lunch and the ride back to the port. … My snorkeling time is sadly over. However, I'll always remember my time exploring the sea."

Model: "But just beneath the pleasant quiet, a faint, sinuous shadow undulates along the sand. I freeze. My heart skips, the Chopin narrative crowding my mind. … Still, instinct takes over and I tuck my knees to my chest and hover just above the bottom. The movement stirs up the silt and the shadow wavers and dissolves."

The human dwells (stillness, a wish), then is ruptured by an offstage sound that cuts to departure and a closing reflection — three registers in a few sentences. The model sustains a single, continuously escalating suspense beat.

(c) Unbridged time-skip (human CV 0.25 vs. RLVR 0.14).

Human: "…for tonight, we are having another round together… We start to sing together, 'we're not going to bake it!' … Don't worry, we're all taking cabs home. Election day is finally here, my friends. All of us are at the pub with Sam."

Model: "As I twist off the cap of my beer, a new idea bubbles up… 'We need music. Everyone remembers Footloose, right?' … plans start bubbling fast as froth on our beers: a street dance … a dueling stereo system. Flashing lights."

The human jumps from "tonight" to "Election day is finally here" with no transition sentence; the model stays inside one continuous brainstorm. (Two further splice types recur — register/frame breaks, and syntactic fracture such as "I could not. Think." — omitted for space.)

This refutes the local-coherence reading: the model continuations are more locally coherent, and that smoothness is the low CV. The human's higher CV comes from deliberate discontinuity — unbridged time-skips, interruptions, register breaks — not from incoherence. A lower CV therefore indicates a flatter, more regularized rhythm, not merely tighter local cohesion.

Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 18:53 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Y9UM, Commitment ReadersRevisions
Comment:
1. Metric validity — flatness, not local coherence or embedding geometry
(i) within-continuation shuffle null (controls for embedding geometry). For each continuation we held its sentence embeddings fixed and permuted sentence order 200 times, recomputing CV per permutation. This preserves the marginal embedding geometry and sentence set exactly, destroying only narrative order. If lower CV reflected geometry, observed and shuffled CV would coincide. They do not: on New Yorker, Human observed CV is 0.104 [0.103, 0.105] vs. a shuffled null of 0.081 [0.081, 0.082] — an ordered-rhythm excess (delta) of 0.023 [0.022, 0.024] — whereas RLVR shows observed 0.081, null 0.076, delta only 0.005. A mixed-effects model matching the paper's spec (delta ~ stage + cut_point + (1|story_id)) gives Human-vs-RLVR β = −0.0179 [−0.0183, −0.0176], p < .001; same direction on TMAS (β = −0.0112) and StoryStar (β = −0.0098), both p < .001. Human continuations carry ordered rhythmic structure beyond their sentence inventory; RLVR retains little. Geometry cannot explain this, as it is identical between each continuation and its own null.

(ii) numerator/denominator decomposition (rules out local coherence). If lower CV meant uniformly smaller semantic steps, mean jump size should shrink. It does not: New Yorker Human mean jump = 1.133 [1.132, 1.135] vs. RLVR = 1.167 [1.166, 1.168] (slightly larger). What falls is the SD of jump sizes: 0.117 [0.116, 0.118] vs. 0.095 [0.094, 0.095]. The CV decline is compression of variation in step size, not smaller steps. (The paper already controls distance function, Table 13, and length, App. H.1.)

Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 18:52 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Y9UM, Commitment ReadersRevisions
Comment:
We thank the reviewer for valuing the matched-continuation design, the cross-domain comparison, and the clarity of presentation. The review raises three concerns — (1) metric validity, (2) the affect classifier, and (3) generalizability — and suggests additional case studies. Below we report new analyses run during the rebuttal on the archived data, the case studies requested, and the revisions we will make in the camera-ready. One clarification of scope up front: our claims are structural and distributional — we make no claim about story quality — so the validation question is whether each metric measures the structural property we define, which the analyses below address.

Add:
Official Review of Submission6909 by Reviewer Lovy
Official Reviewby Reviewer Lovy05 Jul 2026, 02:32 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Lovy, Commitment ReadersRevisions
Paper Summary:
This paper studies “narrative flattening,” arguing that post-training makes LLM-generated fiction more uniform in theme, emotion, and style. It compares human story continuations from StoryStar, TMAS, and The New Yorker with outputs from OLMo 32B checkpoints across Base, SFT, DPO, and RLVR stages. The main finding is that later post-training stages reduce thematic variation, suppress high-intensity emotions, increase neutral narration, and collapse stylistic diversity, with the strongest compression appearing for professional literary fiction.

Summary Of Strengths:
The paper addresses an important limitation of LLM creative writing: why model-generated fiction often feels “flat,” and it operationalizes this intuition through thematic motion, affective prevalence, and linguistic diversity. This turns a vague qualitative complaint into measurable dimensions.
The matched continuation setup is well motivated: the authors compare human continuations with model continuations across the same story prefixes and use multiple cut points, which makes the evaluation more controlled than free-form generation.
Summary Of Weaknesses:
No significant weaknesses. However, the paper would be further strengthened if the authors provided a more concrete discussion of future directions for mitigating the observed “flattening” effect. See below.
Comments Suggestions And Typos:
The analysis is descriptive rather than mechanistic. The paper shows that post-training correlates with narrative compression, but it cannot identify which part of SFT, DPO, or RLVR causes the effect, such as reward-model preference, instruction data style, or verifiability pressure.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Soundness: 3.5
Excitement: 3.5
Overall Assessment: 3.5 = Borderline Conference
Ethical Concerns:
There are no concerns with this submission

Needs Ethics Review: No
Reproducibility: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 4 = Useful: I would recommend the new datasets to other researchers or developers for their ongoing work.
Software: 4 = Useful: I would recommend the new software to other researchers or developers for their ongoing work.
Knowledge Of Or Educated Guess At Author Identity: No
Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Knowledge Of Paper Source: N/A, I do not know anything about the paper from outside sources
Impact Of Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Reviewer Certification: I certify that the review I entered accurately reflects my assessment of the work. If you used any type of automated tool to help you craft your review, I hereby certify that its use was restricted to improving grammar and style, and the substance of the review is either my own work or the work of an acknowledged secondary reviewer.
Publication Ethics Policy Compliance: I did not use any generative AI tools for this review
Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 18:58 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer Lovy, Commitment ReadersRevisions
Comment:
We thank the reviewer for the positive assessment and for the suggestion to discuss mitigation and mechanisms more concretely. We agree that the current paper is primarily diagnostic rather than mechanistic. We will revise the discussion to make this boundary clearer and to outline more concrete future directions.

1. Diagnostic rather than mechanistic claims
Our design isolates post-training stage because the OLMo checkpoints share architecture, scale, tokenizer, and pretraining, but it does not identify which training ingredients cause the compression. SFT data style, preference-model reward, safety/alignment preferences, verifiability pressure, and instruction-following norms may all contribute. We will state this more directly. At the same time, the stage-wise results are informative. The largest compression often appears after SFT/DPO/RLVR rather than in the base model alone, and the endpoints converge across domains. This pattern suggests that alignment-style post-training moves the model toward a domain-insensitive continuation regime. We will frame this as a diagnostic finding and a motivation for mechanistic follow-up, not as a causal decomposition of post-training objectives.

2. Concrete mitigation directions
We will add a short paragraph on future mitigation strategies. The analyses suggest that improving creative writing may require optimizing not only sentence-level fluency or preference-model approval, but also trajectory-level variation. Possible directions include:

training or decoding objectives that preserve uneven transition rhythm rather than smoothing every local bridge;
style- or domain-conditioned continuation policies that adapt to the source text instead of collapsing toward a default aligned voice;
reward models that explicitly value narrative discontinuity, interruption, and register shifts when they are licensed by context;
evaluation suites that track structural diversity over long continuations, not only short-form preference or coherence. We will be careful not to overstate these as tested solutions. They are design implications suggested by the diagnostics.
3. Additional clarifications we will add
We will also use the new robustness checks to make the core claim easier to trust:

The shuffle-null result shows that human continuations contain ordered thematic rhythm beyond marginal sentence geometry, while RLVR retains much less of this ordered excess.
The CV decomposition shows that the effect is variation compression, not smaller semantic steps.
The soft-probability affect analysis and classifier-noise simulation show that the affective-charge gap is not a top-1 classifier artifact.
The cross-family endpoint checks and Tülu stage-wise lineage will clarify that the pattern is not limited to one OLMo endpoint. We believe these additions make the paper both clearer and more useful: the work remains a diagnostic study of default long-form continuation behavior, but with stronger validation of the measurements and a clearer path toward mitigation.
Add:
Official Review of Submission6909 by Reviewer HPB7
Official Reviewby Reviewer HPB702 Jul 2026, 09:03 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer HPB7, Commitment ReadersRevisions
Paper Summary:
This work analyzes changes in narrative properties of short fiction (~5k words) generations in LLMs through the training and post-training stages by tracking metrics of thematic motion, affective prevalence, and linguistic diversity across base, SFT, DPO, and RLVR checkpoints. These changes are measured across three domains of human-written stories: professional fiction, prompted fiction, and public-platform fiction. Their findings show that all stages of post-training flatten narrative aspects of stories, irrespective of domain, and professional fiction sees the largest displacement.

Summary Of Strengths:
The paper tackles a much-studied phenomenon in AI-generated creative writing, where stories have been observed to display less diversity in various aspects compared to humans. Tracking changes in narrative across post-training checkpoints is an interesting diagnostic perspective that paves the way for a more mechanistic/causal understanding of these effects.

The use of different domains of story writing surfaces important nuances in how these flattening effects are not adaptive to each domain, but compress them unequally to the same final point.

The statistical modeling aspects of their analysis are strong, and results are analyzed in depth.

Summary Of Weaknesses:
I find some aspects of the work to be a bit poorly motivated and described:

It's not clear to me the distinction in editorial filtering between the TMAS and StoryStar domains. Maybe it would help to describe the source of the writings in each: are the writers in TMAS more curated compared to a open public platform like StoryStar? I could see both sets of people as being in the same category of "amateur writers".

The description of the flattening metrics is very sparse in the main text; the described measures in the text are somewhat different from what is said in the caption for Table 2 (PCA for example is not mentioned in the paragraph at all).

Is there any reasoning behind why the three emotion groups were chosen for analysis? Do they represent the "most important" by any theoretical framing, or was it an empirical choice?

There is no validation of the automatically computed metrics; some checks, especially for emotion labels, would have been nice to have (GoEmotions has been criticized in the past for poor annotation quality). Given that the emotion and style models are trained on certain domains of human-produced text, their performance on different domains and LLM-generated text deserves some evaluation.

The entire analysis, while surfacing important findings, is limited in the empirical settings that it studies: (a) generations from a single model are compared with those from multiple human writers for diversity -- the conclusions can be viewed as trivial; (b) post-training has been described as tuning the model to a specific voice or persona, where prompting/steering based persona modifications can result in higher diversity. I see this study as analyzing the "default" generations by models rather than the space of all possible generations. As pointed out in the limitations, various decoding parameters can also affect diversity measures.

Comments Suggestions And Typos:
none other than above: I would like the flattening metrics described in clearer terms in the main text.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Soundness: 4 = Strong: This study provides sufficient support for all of its claims. Some extra experiments could be nice, but not essential.
Excitement: 4 = Exciting: I would mention this paper to others and/or make an effort to attend its presentation in a conference.
Overall Assessment: 4 = Conference: I think this paper could be accepted to an *ACL conference.
Ethical Concerns:
There are no concerns with this submission

Needs Ethics Review: No
Reproducibility: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.
Datasets: 2 = Documentary: The new datasets will be useful to study or replicate the reported research, although for other purposes they may have limited interest or limited usability. (Still a positive rating)
Software: 1 = No usable software released.
Knowledge Of Or Educated Guess At Author Identity: No
Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Knowledge Of Paper Source: N/A, I do not know anything about the paper from outside sources
Impact Of Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Reviewer Certification: I certify that the review I entered accurately reflects my assessment of the work. If you used any type of automated tool to help you craft your review, I hereby certify that its use was restricted to improving grammar and style, and the substance of the review is either my own work or the work of an acknowledged secondary reviewer.
Publication Ethics Policy Compliance: I did not use any generative AI tools for this review
Add:
Response to rebuttal
Official Commentby Reviewer HPB715 Jul 2026, 12:48 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer HPB7, Commitment ReadersRevisions
Comment:
Thanks to the authors for their clarifications, and the additional validation experiments. I have increased my score from 3.5 to 4 and look forward to the revised version.

Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 19:14 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer HPB7, Commitment ReadersRevisions
Comment:
3. Rationale for the three emotion groups. The choice is theoretical, and we will state it in §3. The "affective charge" construct targets narrative tension: surprise–curiosity captures uncertainty, revelation, and information-seeking; conflict captures antagonism and social friction; neutral is the low-affect contrast class. This maps onto structural-affect theory, in which suspense, curiosity, and surprise are the core affective engines of narrative (Sternberg 1978; Brewer & Lichtenstein 1982). Other families are not ignored: the six-family robustness decomposition (App. E, Tables 10–12) tracks threat/anxiety, sadness/loss, and warmth/affiliation separately — showing the compression is selective (the focal high-arousal families collapse while sadness/loss and warmth remain comparatively stable) — and broader affective-charge definitions (threat-inclusive, expanded) yield the same qualitative conclusion (Table 12).

4. Validation of automatic metrics. We agree validation should be more prominent, and note that part of it exists in the appendices: the affect classifier is validated against a 1,000-sentence human-annotated subset (three annotators, family-level κ = 0.68), with per-family P/R/F1 in Table 7 (App. C); the classifier is conservative on surprise–curiosity (precision 0.754, recall 0.531), under-counting symmetrically for human and model text. We will move these numbers into the main text. Beyond this, we ran new checks during the rebuttal:

Shuffle null (thematic): permuting sentence order within each continuation 200 times — embeddings held fixed, so marginal geometry is preserved and only narrative order is destroyed — shows human continuations carry an ordered-rhythm excess over their own null (delta 0.023 [0.022, 0.024] on New Yorker) that RLVR largely lacks (0.005); the Human-vs-RLVR mixed-effects contrast is β = −0.0179 [−0.0183, −0.0176], p < .001. The metric captures sequential narrative structure, not encoder geometry or marginal sentence properties.

Soft-probability rescoring (affect): recomputing prevalence from the full 28-dim probability vectors instead of top-1 labels preserves the New Yorker headline gap (Human 41.1% [40.8, 41.5] vs. RLVR 24.2% [24.0, 24.3] affective charge; hard-label 41.0% vs. 20.7%).

Classifier-noise simulation: passing the observed prevalence vectors through the held-out four-family confusion matrix shows noise of the measured magnitude attenuates the Human–RLVR gap (a ~20pp true gap yields a ~10pp simulated observed gap) rather than creating it; constrained matrix correction yields gaps at least as large as observed in all three domains. Measured gaps are therefore conservative.

Style, in interpretable features: the neural style-variance collapse reproduces in non-neural surface features (comma rate, function-word ratio, word length, type–token ratio, dialogue-marker rate): RLVR variance is 0.73× human, with 6 of 7 features homogenizing. The stylistic flattening is visible in surface statistics, not only in learned representations.

5. Single model vs. many human writers. We respectfully suggest the data cut against the premise that a single model must show less across-story diversity than many human writers. The Base checkpoint — one model — exhibits across-story style variance 6.03× the human level (Table 3), and this survives the fixed-sentence-count control of App. H.2 (Base 2.50× human at equalized sentence counts, Table 16). A single model is evidently capable of exceeding the diversity of a multi-author human corpus; it is post-training that compresses this, from 6.03× through 0.84× (SFT) to ~0.5× (DPO/RLVR).

We additionally ran a pure within-model, within-prefix check during the rebuttal that avoids the writer-count comparison entirely: for each identical prefix, we measured diversity among the model's own five sampled continuations (identical decoding settings across all stages; continuation-level style centroids as in Table 3). Relative to Base, within-prefix sample trace variance falls to 0.83× (SFT), 0.37× (DPO), 0.43× (RLVR); mean pairwise sample distance rises slightly at SFT (1.14×) before contracting to 0.73× (DPO) and 0.76× (RLVR). We note one caveat on the Base reference point: Base continuations are shorter (Table 6), which adds centroid-estimation noise; the sharp contraction from SFT to DPO/RLVR, however, occurs between stages of comparable realized length and is therefore not a length artifact. Since prefix, model lineage, and decoding are all held fixed, this contraction shows post-training narrowing the model's own continuation space, it cannot be explained by comparing one model to many human writers.

Meir Sternberg. 1978. Expositional Modes and Temporal Ordering in Fiction. Johns Hopkins University Press, Baltimore. William F. Brewer and Edward H. Lichtenstein. 1982. Stories are to entertain: A structural-affect theory of stories. Journal of Pragmatics

Add:
Official Comment by Authors
Official Commentby Authors (Yutong Zhu, James Evans, Siyang Wu, Honglin Bao, +1 more)12 Jul 2026, 19:09 (modified: 03 Aug 2026, 09:13)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer HPB7, Commitment ReadersRevisions
Comment:
We thank the reviewer for the thoughtful review — particularly for recognizing the diagnostic value of tracking narrative change across post-training checkpoints and the statistical depth of the analysis. We respond to each point below, including new analyses run during the rebuttal period on the archived data.

1. TMAS vs. StoryStar. The reviewer is right that the two corpora cannot be separated by writer credential — neither certifies its authors, and both are non-professional relative to New Yorker fiction. The distinction we draw is task framing and process gatekeeping, not writer curation. TMAS (Huot et al. 2024, §4.3) was produced by a fixed pool of 28 recruited writers in guided, multi-week writing workshops: writers worked from explicit quality guidelines, and each story passed a draft → peer-feedback → revision → workshop-lead approval/edit gate before inclusion. StoryStar, by contrast, is a fully open self-publishing platform with no pre-publication review, acceptance criterion, or editorial gate — reader ratings apply only after posting. We therefore treat TMAS as task-elicited, workshop-gated common fiction and StoryStar as open-platform common fiction: two adjacent rungs of editorial gatekeeping below professionally edited New Yorker fiction, which motivates the domain ordering (New Yorker > TMAS > StoryStar) rather than treating "common fiction" as monolithic.

Importantly, this finer distinction is not load-bearing: the central contrast is professional vs. common fiction, and TMAS/StoryStar cluster together on every facet while separating jointly from New Yorker (Table 2, Fig. 4C), so no headline claim depends on the TMAS–StoryStar gap — the two corpora function as mutual robustness checks within the common-fiction regime. In the camera-ready we will state this in §3/App. A, cite the workshop-gating description, and remove wording implying a writer-curation gradient.

2. Metric description in the main text. We agree the description is too sparse and will revise it. Concretely: the thematic metric computes adjacent sentence-to-sentence semantic distances within a continuation and summarizes the coefficient of variation (CV) of those jump sizes — high CV means the continuation alternates dwelling with abrupt shifts; low CV means uniform steps. It is not a PCA metric: the PCA in the Table 2 caption is a separate descriptive projection of style embeddings, used only to characterize baseline domain differences, and we will disentangle the two in the text. A new decomposition run during the rebuttal makes the reading concrete: on New Yorker, Human and RLVR barely differ in mean jump size (1.133 [1.132, 1.135] vs. 1.167 [1.166, 1.168]) — the difference is the SD of jump sizes (0.117 [0.116, 0.118] vs. 0.095 [0.094, 0.095]). Flattening is compressed variation in step size, not smaller or more coherent steps.

Add:
Submission Desk Rejected by Program Chairs
Desk Rejectionby Program Chairs17 Jun 2026, 02:40Program Chairs, Senior Area Chairs, Area Chairs, Reviewers, Authors
Desk Reject Comments: Dear Authors,

This paper is being desk rejected because it does not adhere to the required template. The ACL paper formatting guidelines are available at https://acl-org.github.io/ACLPUB/formatting.html.

The font in figures 3 and 4 is too small. also tables 17, 18, 19, 22, 23. Tables 11, 12, and 14 are over the margin.

We encourage you to resubmit in the next cycle, having addressed this issue, and making use of any feedback from reviewers that you may have already received.

Yours sincerely,
ARR Editors
Add:
Desk Rejection Reversion by Program Chairs
Desk Rejection Reversionby Program Chairs23 Jun 2026, 14:24Program Chairs, Senior Area Chairs, Area Chairs, Reviewers, Authors
Revert Desk Rejection Confirmation: We approve the reversion of desk-rejected submission.
Comment:
Dear Authors,

After further review of your submission, we have decided to revert the desk rejection.

The formatting issues identified in the paper include small font size in Figures 3 and 4, as well as formatting issues in several appendix tables. Upon reconsideration, we believe these issues should be treated as warnings rather than grounds for desk rejection, especially since the affected tables are in the appendix.

Please note, however, that these formatting issues must be fixed in any future resubmission. In particular, please ensure that all figure and table text is clearly readable and that all tables fit within the required margins.

We apologize for the inconvenience and appreciate your understanding.

Yours Sincerely, ARR Editors

==> sub_extract.txt <==
     Narrative Flattening: How Post-Training Compresses Thematic, Affective,                                                Later stages f latten more
                            and Stylistic Variation in LLM Fiction

                                           Anonymous ACL submission

001                  Abstract                                                      Human story domains

                                                                                   30 23 New Yorker  Pr ofessional fiction

002  Large language models produce fluent fiction,                                 Full TMAS Story   Common fiction

003  yet their creative output is widely seen as flat.                             10 0 Story Star

004  We ask where this quality originates in the train-     Measured facets Diverse                            St o r y

                                                                                                         continuation

005  ing and whether it affects different domains of        Themat i c             OpenAI text

006  human fiction equally. We construct a matched          mot i on               embeddi ng        Human

007  story-continuation paradigm across StoryStar           Topic Movement

008  (public-platform), TMAS (prompt-guided), and                                                        BASE

009  The New Yorker (professional literary)--and            Af f ect i ve          GoEmot i ons

010  compare continuations from four OLMo 32B               Pr evalence            Classifier s

                                                            Intensit y vs. neutralit y                   SFT

011  checkpoints (Base, SFT, DPO, RLVR) against

012  matched human text. Because these check-               Li ngui st i c    St yl eDi st ance          DPO

013  points share architecture, scale, tokenizer, and       Diver sity             Embeddi ng

014  pretraining, the design isolates the post-training     Authorial Habits                         RLVR

015  effect. We measure each continuation along

016  three sentence-level dimensions: thematic mo-          Result                 Fl at t e n

017  tion, affective prevalence, and linguistic di-         Pr ofessional fiction                        Post-tr aining compr esses

018  versity. Across all three, post-training com-          compr essed most       Narrative Flattening       nar r ative var iation

019  presses dynamic variation: thematic transitions

020  become more uniform, high-intensity emotions           Figure 1: Matched-continuation pipeline for mea-

021  give way to neutrality, and stylistic diversity        suring post-training effects on creative writing. We

022  across stories shrinks. We term this progres-          collect short stories from three human writing domains,

023  sive loss narrative flattening. The effect is          truncate each at four prefix lengths (40/60/80/90%), and

024  directionally stable across story domains but          complete each prefix with four OLMo-32B checkpoints

025  gap size depends on the human baseline: pro-           (Base, SFT, DPO, RLVR). Continuations are analyzed

026  fessional literary fiction is compressed most,         along three narrative facets: thematic motion (sentence

027  while public-platform and prompt-guided sto-           embeddings), affective prevalence (emotion classifier),

028  ries show smaller gaps, consistent with their          and linguistic diversity (style embeddings). We mea-

029  human baselines sitting closer to the model's          sure how each post-training stage reshapes the dynamic

030  default rhythm. Post-trained endpoints con-            structure of story continuations--and how the reshaping

031  verge across domains, suggesting alignment             depends on the source domain.

032  produces a continuation regime largely insensi-

033  tive to the source domain's narrative texture.

                                                            These critiques remain at the level of lexical di-                                          043

034  1 Introduction                                         versity scores, preference ratings, and whole-text                                          044

                                                            quality judgments, none of which decomposes how                                             045

035  Large language models are increasingly deployed a story becomes flat into measurable narrative di-                                                 046

036  as creative-writing assistants. Yet, a recur- mensions. Missing is a mechanical account: which                                                     047

037  ring complaint has emerged: LLM-generated properties of narrative does model generation com-                                                       048

038  fiction tends toward cliché, formulaic structure, press? Is the perceived flatness a matter of thematic                                            049

039  stylistic monotony, and cross-piece homogeneity movement, emotional dynamics, stylistic range--                                                    050

040  (Chakrabarty et al., 2024; Chakrabarty and Dhillon, or all of these at once? Without decomposing the                                               051

041  2026), and that human-AI co-writing reduces di- complaint into measurable components, `AI writing                                                  052

042  versity across outputs (Doshi and Hauser, 2024). feels flat' remains an observation, not a diagnosis.                                              053

                                                         1
054  Modern assistants pass through supervised fine- from four checkpoints along the OLMo 32B in-               106

055  tuning (SFT), preference optimization (DPO), and struction path (Team OLMo et al., 2025). Because          107

056  reinforcement learning (RLVR)--stages that opti- these checkpoints share architecture, scale, tok-         108

057  mize for coherence, helpfulness, and human pref- enizer, and pretraining, the design lets us trace how     109

058  erence (Ouyang et al., 2022; Lambert et al., 2024), successive post-training stages reshape narrative      110

059  and that are known to narrow output diversity even distributions within a single model lineage, while      111

060  on creative tasks (Kirk et al., 2024; Padmakumar avoiding cross-model confounds in architecture            112

061  and He, 2024; O'Mahony et al., 2024; Murthy et al., and pretraining. We treat the resulting evidence       113

062  2025). Yet few studies trace how each stage re- as stage-wise and geometric rather than mechanis-          114

063  shapes the texture of story generation, nor whether tic: the design identifies where the post-trained      115

064  this convergence compresses dimensions that dis- endpoints move relative to human baselines, but           116

065  tinguish literary from generic prose.           not which specific data mixtures or reward signals         117

066  Human creative writing is not a single base- cause the movement. We measure each continua-                 118

067  line. Professionally edited literary fiction, public- tion along three facets: thematic motion, affective  119

068  platform stories, and prompt-guided narratives dif- prevalence, and linguistic diversity.                  120

069  fer systematically in topic, perceived quality, and We find that each successive post-training stage       121

070  in how they modulate themes, emotional inten- narrows narrative variation across every facet we            122

071  sity, and stylistic density (Biber and Conrad, 2009; measure. In thematic motion, models traverse top-     123

072  Underwood and Sellers, 2016). If post-training ics in more uniform steps, with per-story topic-            124

073  converges to a fixed continuation regime, the gap jump variation falling below the human level             125

074  should be domain-sensitive: the farther a human by RLVR, dampening the alternation between                 126

075  writing domain lies from that regime, the more dwelling and sharp shifts that characterizes hu-            127

076  its narrative texture will be compressed. A single- man stories. In affective prevalence, high-arousal     128

077  baseline evaluation risks overstating or obscuring states such as surprise­curiosity and conflict are      129

078  the effect; a cross-domain comparison is needed. suppressed while neutral affect rises. In linguistic      130

079  We call this pattern narrative flattening. A story diversity, outputs collapse into a narrow stylistic     131

080  traces a trajectory through thematic, affective, and attractor: closer to common-fiction baselines, but    132

081  linguistic space, and what distinguishes human fic- farther from professional literary style.              133

082  tion is not smoothness but structured variation-- This pattern is directionally stable across three        134

083  when to dwell on a motif, when to shift abruptly, story domains, but its magnitude depends on the          135

084  when to heighten or suppress emotional pressure. human baseline. Professional literary fiction is          136

085  We define narrative flattening as the measurable compressed most: its human distribution lies far-         137

086  compression of this variation--regularized move- thest from the post-trained model's default rhythm,       138

087  ment, muted affect, and reduced sensitivity to the so the narrowing is most visible. Public-platform       139

088  source domain.                                  and prompt-guided stories show smaller gaps--not           140

089  This paper asks two questions. First, how does because the model writes them better, but because           141

090  each stage of the post-training pipeline--Base, SFT, these baselines already sit closer to where post-     142

091  DPO, RLVR--reshape the dynamic structure of training converges. Strikingly, post-trained end-              143

092  story continuations? Second, does the magnitude points converge across corpora, with cross-domain          144

093  of this reshaping depend on the human writing style divergence dropping by over 90% from the               145

094  domain that the model is asked to continue?     human level to RLVR. This convergence suggests             146

095  To answer both, we construct a matched con- that post-training pushes all stories toward a single          147

096  tinuation paradigm spanning three distinct human continuation pattern rather than adapting to each         148

097  writing domains in the creative-writing landscape: domain's complexity.                                    149

098  STORYSTAR, a public fiction platform with a low Together, these results reveal that post-training          150

099  editorial barrier (StoryStar, 2026); TELL ME A does not simply produce better fiction. It installs         151

100  STORY, a corpus of stories composed under ex- a fixed writing regime--coherent, readable, and              152

101  plicit creative-writing prompts (Huot et al., 2024); conventionally well-formed, but flatter than any of   153

102  and The New Yorker, a collection of professionally the human domains it is asked to continue, with the     154

103  edited literary fiction published between 1945 and largest gap appearing for the most stylistically and    155

104  2019 (Shaalan, 2022). We truncate each story at affectively varied human corpus.                           156

105  controlled prefix lengths and collect continuations Our contributions are threefold:                       157

                                                  2
158  · We introduce a matched continuation paradigm output distributions (Ouyang et al., 2022; Rafailov           207

159  that traces post-training effects across human et al., 2024; Lambert et al., 2024). Kirk et al.              208

160  writing domains differing in editorial gatekeep- (2024) show that RLHF reduces output diversity              209

161  ing and task framing.                                relative to SFT--a generalization­diversity trade-      210

162  · We operationalize `AI flatness' as narrative flat- off. O'Mahony et al. (2024) connect instruction         211

163  tening: measurable compression along thematic, and reward-based tuning to mode collapse, and                 212

164  affective, and linguistic dimensions.                Murthy et al. (2025) find that aligned models dis-      213

165  · We show that post-training compresses narrative play less conceptual diversity than their base or          214

166  texture across three domains, and most for pro- instruction-tuned counterparts.                              215

167  fessional literary fiction, converging post-trained Creative writing is a particularly sensitive setting.    216

168  endpoints toward a single mundane regime.            In summarization or instruction-following, reduced      217

                                                          variation is benign or even desirable. Users want       218

169  2 Related Work                                       consistency. In fiction, however, thematic shifts, af-  219

170  2.1 LLM Creative Writing and Its Evaluation fective volatility, and stylistic breadth are part of the        220

                                                          task, not noise to eliminate. Yet existing work on      221

171  LLMs are increasingly used for creative writing, alignment side effects rarely examines creative gen-        222

172  supporting story generation, co-writing, and screen- eration, and studies that do typically compare only     223

173  play assistance (Ippolito et al., 2022; Lee et al., a base model to a single aligned endpoint, without       224

174  2022; Yuan et al., 2022). Most evaluations ask tracing the contribution of each stage. We address            225

175  whether model-assisted writing is useful, creative, this gap by following one model lineage across           226

176  or preferred by human readers, relying on holis- four checkpoints--Base, SFT, DPO, and RLVR--                227

177  tic judgments of quality, novelty, or satisfaction. tracing stage-wise shifts in narrative texture within    228

178  This framing has surfaced promise and limits: a single model family to avoid confounds.                      229

179  model outputs can be fluent and useful, yet also

180  clichéd, formulaic, and stylistically monotonous 2.3 Computational Accounts of Narrative                     230

181  (Chakrabarty et al., 2024, 2025; Chakrabarty and     Texture                                                 231

182  Dhillon, 2026; Sui, 2026; Marco et al., 2024). Be- Narrative theory treats stories as organized trajec-      232

183  yond individual quality, LLM assistance can ho- tories, not unordered sentences. Classic accounts            233

184  mogenize collective output. Doshi and Hauser emphasize how suspense, curiosity, and surprise                 234

185  (2024) find that AI co-writing improves individ- arise from temporal ordering and revelation of              235

186  ual stories while reducing diversity across stories; events (Sternberg, 1978; Brewer and Lichtenstein,       236

187  Padmakumar and He (2024) show that instruction- 1982). Computational work operationalizes this               237

188  tuned models--but not base models--reduce lex- at scale: Reagan et al. (2016) extract emotional              238

189  ical and content diversity, suggesting that homog- arcs from Project Gutenberg fiction using senti-          239

190  enization may be tied to instruction tuning rather ment trajectories; Ouyang and McKeown (2015)              240

191  than to language modeling alone. Xu et al. (2025) model reportable events as turning points; and             241

192  find that different aligned LLMs independently re- Piper et al. (2023) model narrative revelation using      242

193  cycle the same narrative moves, implicating the information-theoretic methods.                               243

194  aligned output space rather than any single model. Piper et al. (2021) argues that computational             244

195  These studies identify the symptom but not its narrative understanding must account for event or-            245

196  mechanism: holistic ratings cannot distinguish dering, temporality, and discourse structure, not             246

197  whether flatness reflects predictable topics shifting, surface coherence alone. A parallel tradition in      247

198  smoothed emotional pressure, converging styles, computational stylistics and register analysis shows         248

199  or all three. We address this gap by decomposing that linguistic diversity varies systematically across      249

200  narrative flattening along these dimensions.         genres, domains, and literary prestige (Biber and       250

     2.2 Post-Training and Homogenization in              Conrad, 2009; Underwood and Sellers, 2016).             251

201                                                       These lines of work establish that narrative tex-       252

202  Open-Ended Generation                                ture--how a story moves through thematic, affec-        253

203  Modern assistants undergo post-training through tive, and stylistic space--is measurable rather than         254

204  supervised fine-tuning (SFT), preference optimiza- merely impressionistic. Recent work has begun ap-         255

205  tion (DPO), and reinforcement learning (RL), plying such metrics to LLM evaluation, measuring                256

206  which improves instruction following but reshapes tension or arc diversity in generated stories (Sui         257

                                                       3
258  et al., 2026; Tian et al., 2024), but these studies Together, the three domains let us separate two            298

259  compare outputs without tracing how each align- effects: how post-training reshapes continuation               299

260  ment stage shapes the effect. We repurpose these dynamics (Axis 1, training stage), and whether                300

261  metrics as a diagnostic tool to ask at which stage of the magnitude of that reshaping depends on the           301

262  post-training narrative compression accumulates. narrative texture of the human source domain                  302

                                                            (Axis 2, story domain).                                 303

263  3 Experimental Design

                                                            Cross-domain controls. To ensure that observed          304

264  Matched continuation setting. We evaluate lit- differences reflect narrative properties rather than            305

265  erary continuation rather than free generation. For surface confounds, we apply several controls across        306

266  each story, we reveal a prefix at cut point c  corpora. Stories in all three domains are restricted            307

267  {40%, 60%, 80%, 90%} and treat the remain- to a comparable word-length range. The same four                    308

268  ing original text as the matched human continua- cut points are applied uniformly. Model continu-              309

269  tion. Each model receives the same prefix, and all ations use a fixed decoding configuration across            310

270  measurements are computed only on the continua- stages and domains. Prompting is held constant                 311

271  tion. The four cut points yield continuations from within model interface: base models receive the             312

272  different narrative positions, testing whether flat- raw story prefix, while instruction-tuned models          313

273  tening effects are robust across how much context use the tokenizer-provided chat template with the            314

274  the model has seen.                                    same continuation instruction.                          315

275  Story domains. We select three corpora that span Models and generation. We compare four                        316

276  a range of human creative-writing settings, differ- checkpoints from the OLMo 32B instruction path:            317

277  ing in editorial gatekeeping, task framing, and ex- Base, SFT, DPO, and RLVR (Team OLMo et al.,                318

278  pected narrative complexity (Table 1).                 2025). These checkpoints share the same base            319

279  · Professional literary fiction. 3,023 short sto- model and form a sequential post-training path,              320

280  ries published in The New Yorker between 1945 making post-training stage the primary experimen-                321

281  and 2019 (Shaalan, 2022), restricted to stories tal variable. For each story­cut­model tuple, we               322

282  under 5 K words. These stories have passed pro- sample 5 continuations under identical decoding                323

283  fessional editorial selection and represent a high- settings. The prompt and Model setting are avail-          324

284  density literary baseline with rich thematic mod- able in Appendix B. Appendix I reports a prompt-             325

285  ulation, affective tension, and stylistic variety.     interface control; BaseSFT should be interpreted        326

286  · Prompt-guided common fiction. TELL ME A as interface + post-training, while all others share                 327

287  STORY (TMAS) comprises human-written sto- the instruction interface.                                           328

288  ries elicited by explicit creative-writing prompts Sentence-level facets. We represent each con-               329

289  (Huot et al., 2024). Because writers respond to tinuation as a sentence-level trajectory. For a                330

290    a shared task instruction, this corpus captures      continuation with sentences x1, . . . , xT , encoder    331
291    human fiction produced under conditions that                                                                 332
292    parallel instruction-following generation.           fd maps each sentence to a facet-specific vector        333
293  · Public-platform fiction. StoryStar stories are       zt(d) = fd(xt), yielding a trajectory through that

294  drawn from a free online publishing platform facet space. We measure three facets:                             334

295  open to writers of all backgrounds (StoryStar, Flattening metrics. We operationalize narrative                 335

296  2026).1 This corpus represents everyday short- flattening as reduced variation relative to matched             336

297  story writing with minimal editorial filtering.        human continuations; full metric definitions are        337

                                                            in Appendix G. For thematic motion, we encode           338

     Domain Stories Characterization                        each sentence with text-embedding-3-large               339

     New Yorker 3,023 Professional literary fiction         (3072d) and measure the coefficient of variation        340

     TMAS  230 Prompt-guided human fiction                  (CV) of sentence-to-sentence semantic jump sizes        341

     StoryStar 100 Public-platform fiction                  within each continuation. For affective prevalence,     342

     Table 1: Three human story domains used in this study, a literary-adapted GoEmotions classifier (Demszky       343

     ordered by editorial gatekeeping. Together they span et al., 2020) (28 classes; Appendix C) assigns each       344

     professional, task-elicited, and public-platform writing. sentence a top-1 emotion label; we track the preva-  345

     1https://www.storystar.com                             lence of conflict, surprise­curiosity, and neutral      346

                                                         4
347  affect. For linguistic diversity, we represent each 4.2 Post-Training Flattens Story Continuation             383

348  story with StyleDistance embeddings (768d) and            Across Facets                                       384

349  measure Maximum Mean Discrepancy(MMD) Results are shown primarily for The New Yorker                          385

350  to the human style distribution and across-story (Figures 2­ Table 3); cross-domain comparisons               386

351  variance. Length-sensitive metrics are residualized follow in Section 4.3, and per-facet breakdowns           387

352  for continuation length.                                  for the other two corpora are in Appendix J.1.      388

                                                               The same directional pattern appears in Qwen2.5-    389

353  4 Results                                                 32b base/LLaMA-3.1-8b base/Gemma-3-12B base         390

                                                               versus their instruction-tuned counterparts (Ap-    391

354  4.1 Human Story Domains Differ in Baseline pendix K), confirming the effect is not specific to                392

355  Narrative Texture                                         the OLMo lineage.                                   393

356  Before examining model continuations, we com- Thematic motion. The per-story coefficient                      394

357  pare human continuations across the three domains of variation of topic jumps drops at every stage:           395

358  (Table 2).                                                from a human mean of 0.105 to 0.096 at              396

                                                               Base (-8.0%), 0.089 at SFT (-15.1%), and            397

     Corpus      Theme CV Affect % Style Axis                  0.081 at DPO/RLVR (-22.2%) (Figure 2A).             398

     New Yorker  0.105         41.0                  0.22      The underlying distribution tells the same story:   399

     TMAS        0.098         26.5                  -2.07     human CV values spread broadly, reflecting stories  400

     STORYSTAR   0.110         23.2                  -1.99     that mix dwelling with sharp thematic pivots,       401

     Table 2: Human story domains differ in thematic rhythm whereas each post-training stage compresses            402

     (per-story topic-jump CV), affective charge (high emo- the distribution leftward into an increasingly         403

     tional intensity %), and stylistic register (mean z-score narrow peak (Figure 2B). A mixed-effects model      404

     on style PCA, which explains 88.5% of variance; posi- with story-level random intercepts and fixed            405

     tive = more literary).95% bootstrap CIs are reported in cut-point effects confirms the RLVR­human             406

     Appendix J.1; all pairwise domain differences in affec- reduction in L2 topical CV ( = -0.0228, 95%           407

     tive charge and style position are significant            CI [-0.0234, -0.0222], p < .001).                   408

359  In thematic motion, the domains differ modestly: Affective prevalence. The base model emerges                 409

360  topical step-size CV ranges from 0.098 (TMAS) from pretraining over-marked: conflict (47%)                    410

361  to 0.110 (STORYSTAR), with The New Yorker and surprise­curiosity (33%) both exceed human                      411

362  in between at 0.105. The contrasts in affective prevalence (20% and 21% respectively), while                  412

363  prevalence are larger: The New Yorker carries the neutral content is correspondingly underweighted            413

364  highest combined surprise­curiosity and conflict (13% vs. 29% in humans) (Figure 3). This                     414

365  share (41%), with TMAS at 26% and STORYS- likely reflects the over-representation of emotion-                 415

366  TAR lowest at 23%. Linguistic diversity shows ally marked genres in web-scale pretraining data.               416

367  the sharpest divide. On the first principal compo- Post-training does not return the model to human           417

368  nent of style-neural embeddings (88.5% of vari- levels; it over-corrects past them. By RLVR, con-             418

369  ance; positive = more literary register), The New flict has collapsed to 7.5% and surprise­curiosity          419

370  Yorker stories cluster at z = 0.22, while TMAS to 13%, while neutral content swells to 45%--                  420

371  (-2.07) and STORYSTAR (-1.99) occupy a dis- each marker now further from the human distribu-                  421

372  tinct, nearly overlapping region more than two stan- tion than the base model was, in the opposite di-        422

373  dard deviations away. These results show that the rection. Human continuations occupy intermediate,           423

374  three corpora differ most sharply in affective charge modulated affective values; post-trained outputs        424

375  and stylistic signature, with The New Yorker sep- selectively compress the two focal high-arousal             425

376  arated from the other two corpora, while prompt- families measured here while increasing neutral              426

377  guided and public-platform fiction cluster together. narration. A full family-level decomposition shows       427

378  This raises the question that motivates the rest of that this is not a global collapse of every affect        428

379  our analysis: if post-trained continuations fall on category: sadness/loss and warmth/affiliation re-         429

380  the common-fiction side of this divide, the model­ main comparatively stable after SFT (Appendix E).          430

381  human gap should be largest for The New Yorker, Flattening effects are directionally stable across all        431

382  whose human baseline lies farthest from that side. four cut points (Appendix L). The same model con-          432

                                                            5
     A. Rhythm unevenness drops with each stage                                                                                      B. The distribution narrows and shifts left

        0.110

     Topic-jump size unevenness 0.105                                                                                                Human                                                                    =0.104
                                                                                                                                         Base                                                                  =0.096 -8.0%
                                0.100                                                                                                      SFT                                                                 =0.089 -15.1%
                                                                                                                                          DPO                                                                  =0.081 -22.2%
                                0.095             -8.0%                                                                                  RLVR                                                                  =0.081 -22.2%
                                                  Base                                                                                          0.050 0.075 0.100 0.125 0.150 0.175
                                0.090
                                                                                                                                                       Per-continuation topic-jump CV
                                0.085                                       -15.1%

                                0.080                                                       -22.2% -22.2%

                                0.075

                                          Human                                     SFT             DPO          RLVR

     Figure 2: (A) Per-story CV (/µ) of sentence-to-sentence topic-jump L2 distances. Dashed line = human mean;
     percentages = unevenness lost relative to human. Length regression confirms continuation length does not confound
     this metric (R2 < 0.001). (B) Distribution of the same per-continuation CV. Dashed line = human mean; brackets
     span the 5th­95th percentile. Post-training progressively narrows the distribution and shifts it leftward. 95%
     bootstrap CIs are narrower than the plot markers at all stages (Appendix J.1).

433  firms both the reduction in conflict prevalence ( = it across every story. A fixed-sentence-count con-                                                                                                                   451

434  -0.1228, 95% CI [-0.1270, -0.1185], p < .001) trol shows that this variance collapse is not an arti-                                                                                                                     452

435  and the increase in neutral narration ( = 0.1632, fact of different realized continuation lengths (Ap-                                                                                                                   453

436  95% CI [0.1601, 0.1663], p < .001). These ef- pendix H.2).                                                                                                                                                               454

437  fects remain significant after adding log realized

438  sentence length as a covariate (Appendix H.1).                                                                                  Stage MMD2 ( farther) Var/human ( less varied)

                                                                                                                                     Human      -- (ref)     1.00 (ref)

                                 +26.7pp                                                                                             Base       0.25         6.03

     Deviation from human (PP)                                                                                   +14.4pp +16.3pp      SFT       0.41  +64%   0.84  -86%
                                                                                                                                     DPO        0.53  +112%  0.49  -92%
                                                                   +11.5pp                                                           RLVR       0.52  +108%  0.52  -91%

                                                                            +4.9pp                       +6.2pp

                                          -9.4pp                                    -7.4pp  -8.0pp                                   Table 3: Style divergence and variance across post-

                                                  -11.6pp -12.3pp                                   -15.5pp

                                                                                                                                     training stages for New Yorker continuations. Each

     Figure 3: Each panel shows the percentage-point devia-                                                                          successive stage pushes the model's style distribu-
     tion of model prevalence from the matched human base-                                                                           tion farther from the human reference (higher MMD2)
     line; zero on the y-axis indicates the human level. Af-                                                                         while collapsing across-story variation (lower vari-
     fective prevalence across OLMo post-training stages for                                                                         ance), converging onto a narrow stylistic attractor offset
     The New Yorker continuations. The base model emerges                                                                            from human writing. MMD confidence intervals use
     from pretraining over-marked . Successive post-training                                                                         the sentence-state bootstrap described in Appendix F;
     stages suppress the focal conflict and surprise­curiosity                                                                       across-story variance uses story-level bootstrap.

     families and inflate neutral content, overshooting hu-                                                                          4.3 Post-Training Erases Cross-Domain                                                    455
     man prevalence rather than converging on it. 95% story-
                                                                                                                                     Differences, Compressing Professional
     bootstrap CIs are narrower than the plot markers at all                                                                                                                                                                  456

     stages (Appendix J.1); a six-family robustness decom-                                                                           Fiction Most                                                                             457

     position is reported in Appendix E.                                                                                             Section 4.1 established that human story domains                                         458

439  Linguistic Diversity. MMD to the human style occupy distinct narrative regimes--The New Yorker                                                                                                                           459
440
441  distribution increases monotonically from 0.24 separated from TMAS and STORYSTAR by higher                                                                                                                               460
442
443  (Base) to 0.41 (SFT) to 0.52­0.53 (DPO/RLVR), affective charge and a markedly different stylistic                                                                                                                        461

     while across-story style variance drops from 6× signature. We find that after post-training, cross-                                                                                                                      462

     human at Base to 0.85× at SFT and 0.5­0.55× at domain differences in model outputs become sub-                                                                                                                           463

                                                                                                                                     stantially smaller than cross-domain differences in                                      464
444  DPO/RLVR (Table 3). The base model's MMD human outputs. (Figure 4).
                                                                                                                                                                                                                              465
445  is low because its stylistic sprawl is broad enough

446  that its aggregate footprint overlaps human writ- Cross-domain spread collapses under post-                                                                                                                              466

447  ing, but it is writing in too many directions at once. training. Across three measurement facets, the                                                                                                                    467

448  Post-training collapses this sprawl onto a narrow gap between domains narrows though the degree of                                                                                                                       468

449  attractor that is offset from the human distribution-- convergence varies. In thematic motion, the range                                                                                                                 469

450  the model converges on a single voice and applies of topical jump CV drops from 0.0116 (human)                                                                                                                           470

                                                                                                                                  6
471  to 0.0037 (RLVR)--a substantial 62% reduction, larization. This is not the parametric regularization            520

472  but leaving residual cross-domain structure (Fig- familiar from optimization, but a regularization of           521

473  ure 4A). In affective prevalence, surprise+conflict the narrative trajectory. The base model is not sim-        522

474  range falls from 17.8 to 3.3 percentage points, ply human-like: it can be affectively over-marked               523

475  an 81% reduction (Figure 4B). Convergence is and stylistically wide-ranging and unstable. Su-                   524

476  strongest in linguistic habits: human cross-domain pervised fine-tuning, preference optimization, and           525

477  MMD2 reaches 0.61, while the largest RLVR verifiable-reward reinforcement learning make gen-                    526

478  cross-domain MMD2 is 0.01--a substantial eration more controlled and conventionally well-                       527

479  reduction (Figure 4C). By the final post-training formed, but this control is achieved by suppressing           528

480  stage, the three RLVR endpoints occupy largely variation. Thematic jumps become more uniform,                   529

481  overlapping regions of stylistic space despite affect is muted, and linguistic habits collapse into             530

482  originating from sharply different human domains. a narrower attractor. These findings offer one pos-           531

                                                              sible structural account of why aligned fiction can    532

483  Professional fiction bears the largest gap. feel mechanical: the issue may not be grammar but                   533

484  Because post-training pushes all domains toward the loss of dynamic contrast over the course of a               534

485  a similar continuation regime, the domain that continuation. Direct reader studies linking these                535

486  starts farthest from that regime undergoes the structural metrics to human perception remain an                 536

487  largest shift. In affective prevalence, The New important next step.                                            537

488  Yorker's combined surprise+conflict share falls

489  from 41% to 20% at RLVR--a drop of roughly What the cross-domain design reveals. Evaluat-                       538

490  21 percentage points, compared with 7 points for ing model fiction against a pooled human reference             539

491  TMAS and 6 points for STORYSTAR. Linguistic would blur a distinction the cross-domain design                    540

492  habits provide the starkest evidence (Figure 4C): makes visible. Professional literary fiction, prompt-         541

493  under human authorship The New Yorker occupies guided fiction, and public-platform fiction differ be-           542

494  a clearly separated region of style space, while fore any model is introduced: they vary in affective           543

495  TMAS and STORYSTAR sit on top of one another; charge, stylistic signature, and narrative rhythm.                544

496  under RLVR, all three collapse onto a shared re- A single-baseline evaluation against STORYSTAR                 545

497  gion that, in the two leading principal components, alone would suggest the model is largely faithful;          546

498  overlaps with the common-fiction human baselines against The New Yorker alone would suggest catas-              547

499  (full-dimensional MMD in Appendix F.2). The trophic gaps, and the pooled average masks both.                    548

500  smaller gaps for STORYSTAR and TMAS do not The cross-domain design shows that the human­                        549

501  mean the model writes these domains better; they model gap is not a fixed property of the model but             550

502  mean these baselines were already closer to where a function of which human baseline is used to mea-            551

503  post-training pushes the model.                          sure it, and that post-trained endpoints converge      552

                                                              toward each other regardless of the source they        553

504  A domain-agnostic continuation regime. Un- were asked to continue.                                              554

505  der this post-training pipeline, model continuations
     across the three domains converge, with cross- Geometry, not yet mechanism. Our analysis lo-
506                                                                                                                  555

507  domain differences substantially smaller than those calizes where post-trained outputs sit relative to          556

508  observed in human continuations. As the conver- human baselines, but not why. Several mechanism                 557

509  gence pattern above shows, the output regime sits are compatible with the geometry we observe. Pref-            558

510  closer to common-fiction baselines than to pro- erence annotators may reward more conventional                  559

511  fessional literary fiction. The resulting continua- continuations; instruction-tuning data may overrep-         560

512  tions are coherent, readable, and sequentially well- resent task-oriented prose whose style bleeds into         561

513  formed, but they shed the thematic unevenness, open-ended generation; RLVR's verifiability pres-                562

514  affective tension, and stylistic variation that distin- sure may favor common-fiction-aligned structures;       563

515  guish human storytelling--and that distinguish one reward models trained on broad preferences may               564

516  kind of human storytelling from another.                 compress the literary tail of the human distribution.  565

                                                              Disentangling these channels requires access to the    566

517  5 Discussion                                             full SFT, DPO, and RLVR mixtures, along with           567

                                                              controlled interventions on each, which we leave to    568

518  Post-training as narrative regularization. Our future work. The current conclusion is geometric:                569

519  results suggest post-training acts as a kind of regu- the post-trained endpoint lies closer to common-          570

                                                           7
     A. Topical Jump CV                      B. Affective Charge C. Style PCA: Human Domains Separate...RLVR endpoints overlap

                           spread:                       spread:
                           0.0116 -> 0.0037              17.8% -> 3.3%
                           62 % less                     81% less

      New YorkSetroryStar                    New Yorker
     TMAS
                                                                                 TMAS  New Yorker              TMAS
                                                                        StoryStar                  New Yorker StoryStar
                                             TMAS

                                             StoryStar

     Figure 4: Cross-domain convergence under post-training. (A) Domain-mean topical jump CV for three corpora (New
     Yorker, Tell Me A Story, StoryStar) at the human and RLVR endpoints; corpus spread shrinks 0.0116  0.0037
     (62%). (B) Domain-mean affective charge (surprise­curiosity + conflict, %) at the same two endpoints; spread
     shrinks 17.8  3.3 percentage points (81%). (C) PCA of 768-dimensional StyleDistance embeddings. Each small
     dot is an individual story continuation, color-coded by domain; each large circle is the centroid of one domain (mean
     position of stories). The left panel shows human-authored continuations; the right shows the same three domains
     continued by RLVR. Under human authorship, New Yorker occupies a clearly separated region of style space while
     TMAS and STORYSTAR cluster together; under RLVR, all three centroids collapse onto a single shared region.

571  fiction baselines than to professional literary fiction, serve cross-story variance rather than only point-                605

572  with the gap widening at each training stage.          wise quality; or preference data deliberately sam-                  606

                                                            pled from the literary tail rather than from majority-              607

573  Flattening or professionalization? A natural preferred continuations. Our metrics provide a                                608

574  alternative reading is that what we call flattening is mechanism account of what Doshi and Hauser                          609

575  what (muscular) literary editors do. They remove (2024) observed at the level of collective output.                        610

576  excess affective marking, smooth erratic motion, Where they showed that human­AI co-writing re-                            611

577  and enforce stylistic consistency. The base model's duces diversity across stories, we show which narra-                   612

578  affective over-marking (§4.2) is consistent with tive dimensions are compressed and how compres-                           613

579  this reading: perhaps post-training is editing the sion accumulates across training stages. Narrative-                     614

580  model toward a more disciplined voice. Two flattening metrics complement human-preference                                  615

581  findings cut against this interpretation. First, evaluation by asking not whether each continuation                        616

582  the post-trained endpoint does not approach the is plausible, but whether a collection of continua-                        617

583  human distribution; it overshoots in the opposite tions preserves the variance of human fiction.                           618

584  direction, ending farther from human affect than

585  the base model was, on the muted side. Second,

586  professional human editing produces The New 6 Conclusion                                                                   619

587  Yorker, the domain from which post-trained models

588  move most aggressively away. Post-training is We compared matched human story continuations                                620

589  not professionalizing fiction. It is converging on a with four OLMo 32B checkpoints across three fic-                      621

590  third regime that is neither the base model's sprawl tion domains. Across thematic motion, affective                       622

591  nor the literary editor's discipline, but a default prevalence, and linguistic diversity, post-training                    623

592  closer to common-fiction baselines.                    regularizes narrative trajectories: topic jumps be-                 624

                                                            come more uniform, high-intensity affect gives way                  625

593  Implications for creative-writing assistants. to neutral narration, and across-story style variance                        626

594  These findings complicate the success criteria for collapses. This compression is strongest for The                        627

595  post-training in open-ended generation. In sum- New Yorker because its human baseline lies far-                            628

596  marization, reduced variation is desirable. Users thest from the aligned model's continuation regime;                      629

597  want consistency. In fiction, variation leads to TMAS and STORYSTAR appear closer mainly be-                               630

598  heightened experience, and uniform compression cause their baselines already sit nearer that attractor.                    631

599  becomes a bug rather than a feature. Creative- The result is not generic degradation but domain-                           632

600  writing assistants may require alignment objectives insensitive convergence. For creative-writing as-                      633

601  distinct from general-purpose assistants: domain- sistants, coherence and readability are therefore                        634

602  conditional reward models that calibrate to the insufficient objectives: alignment should preserve                         635

603  source register rather than a pooled human pref- source-domain variation, making narrative flatten-                        636

604  erence; distributional matching objectives that pre- ing a measurable target for future training.                          637

                                                         8
638  Limitations                                               as it is employed strictly for non-disseminating,      687

                                                               non-commercial research. Other corpora, such as        688
     Our analysis is not mechanistic. We do not di- TMAS and StoryStar, were sourced from public-
639                                                                                                                   689

640  rectly inspect the SFT, DPO, or RLVR mixtures facing websites intended for open readership. We                   690

641  at the granularity needed to attribute compression report only aggregate statistics. We do not release           691

642  to specific training signals--reward-model prefer- raw New Yorker stories, long excerpts, or full gen-           692

643  ences, instruction-data style, or RLVR verifiability erated continuations conditioned on copyrighted             693

644  constraints. Our conclusions are therefore geomet- prefixes. Any released code will operate on user-             694

645  ric (i.e., about where the post-trained endpoint sits provided texts or public-domain examples; released         695

646  relative to human baselines) rather than mechanis- artifacts will be limited to aggregate metric tables,         696

647  tic. Disentangling the contributions of preference- plotting scripts, and anonymized metadata that do            697

648  data composition, reward shape, and verifiability not contain protected story text.                              698

649  pressure to narrative flattening is an important next

650  step and would require controlled interventions we Privacy and public-platform data. For public-                 699

651  cannot perform on a deployed pipeline.                    platform stories, author names, bylines, source        700

652  Corpus and language coverage. Our three do- paths, and other obvious identifiers are removed or                  701

653  mains span professional literary fiction, prompt- excluded from analysis. Our unit of analysis is the            702

654  elicited stories, and public-platform writing, but story text and its aggregate continuation metrics,            703

655  they are all English, short-form prose, and not individual authors. We do not make claims                        704

656  weighted toward contemporary writing. The New about author traits, demographic groups, or identi-                705

657  Yorker is also a single publication: its editorial style fiable writers.                                         706

658  is not truly coextensive with "professional literary Human annotation and AI assistance. The af-                 707

659  fiction," and corpora drawn from Granta, Paris Re- fect classifier was adapted using LLM-distilled la-           708

660  view, or Tin House may sit differently in our facet bels and validated on a 1,000-sentence calibration           709

661  space. Genre fiction, novel-length narrative, screen- subset annotated by one author and two graduate-           710

662  play, poetry, and non-English literary traditions re- student volunteers. Annotation was voluntary and           711

663  main to be tested. The under-5K-word restriction unpaid, and the labels are used only for aggregate              712

664  also excludes long-form literary fiction, where the label-quality validation; we report no annotator-            713

665  most distinctive narrative texture likely lives.          level performance or demographic analysis. We          714

666  Decoding regime. All continuations use a sin- also used LLM assistance for sentence-level polish-                715

667  gle shared decoding configuration. We do not ex- ing and limited implementation support. All LLM-                716

668  haustively map the interactions between sampling suggested writing and code changes were reviewed,               717

669  temperature, nucleus thresholds, repetition penal- edited as needed, and verified by the authors.                718

670  ties and stage-wise compression. Prior work shows

671  decoding choices substantially shape output diver- Potential harms. The goal of this work is diag-               719

672  sity (Holtzman et al., 2020). Aggressive decoding nostic rather than prescriptive. We do not claim               720

673  may partially restore variance lost during training that professional literary fiction is the only valid         721

674  without fully reversing the regime shift.                 writing style, nor that lower affective charge is in-  722

                                                               herently worse. The main risk we identify is ag-       723

675  Use of LLMs. We used LLMs for sentence-level gregate homogenization: when many users rely on                     724

676  polishing (clarity, wording, and grammatical cor- the same aligned systems, diverse human story-                 725

677  rections) and limited implementation assistance for telling practices may be nudged toward a narrower            726

678  small refactors, boilerplate, and training-related continuation regime. We present the proposed met-             727

679  code. All LLM-suggested changes were reviewed, rics as tools for measuring and mitigating this risk,             728

680  edited as needed, and verified by the authors.            not for ranking authors, policing creative style, or   729

     Ethical Considerations                                    prescribing a single standard for good fiction.        730

681

682  Copyright and data release. Our research References                                                              731

683  utilizes publicly available or archived literary

684  datasets.To ensure ethical compliance, the New Douglas Biber and Susan Conrad. 2009. Register, Genre,            732

685  Yorker data is stored in a secure repository at our       and Style. Cambridge University Press.                 733

686  university; its use in this study constitutes fair use, William F. Brewer and Edward H. Lichtenstein. 1982.      734

                                                            9
735  Stories are to entertain: A structural-affect theory of      Le Bras, Oyvind Tafjord, Chris Wilhelm, Luca Sol-          791

736  stories. Journal of Pragmatics, 6(5):473­486.                daini, and 4 others. 2024. Tülu 3: Pushing fron-           792

                                                                  tiers in open language model post-training. Preprint,      793

737  Tuhin Chakrabarty and Paramveer S Dhillon. 2026. Can         arXiv:2411.15124.                                          794

738  good writing be generative? expert-level ai writing

739  emerges through fine-tuning on high quality books. Mina Lee, Percy Liang, and Qian Yang. 2022. Coauthor:                795

740  In Proceedings of the 2026 CHI Conference on Hu-             Designing a human-ai collaborative writing dataset         796

741  man Factors in Computing Systems, pages 1­27.                for exploring language model capabilities. In CHI          797

742  Tuhin Chakrabarty, Philippe Laban, Divyansh Agar-            Conference on Human Factors in Computing Systems,          798

743  wal, Smaranda Muresan, and Chien-Sheng Wu. 2024.             CHI '22, page 1­19. ACM.                                   799

744  Art or artifice? large language models and the false Guillermo Marco, Julio Gonzalo, M. Teresa Mateo-                   800

745  promise of creativity. In Proceedings of the 2024            Girona, and Ramón Del Castillo Santos. 2024. Pron          801

746  CHI Conference on Human Factors in Computing                 vs prompt: Can large language models already chal-         802

747  Systems, pages 1­34. Association for Computing Ma-           lenge a world-class fiction author at creative text writ-  803

748  chinery.                                                     ing? In Proceedings of the 2024 Conference on              804

749  Tuhin Chakrabarty, Philippe Laban, and Chien-Sheng           Empirical Methods in Natural Language Processing.          805

750  Wu. 2025. Can AI writing be salvaged? mitigating
     idiosyncrasies and improving human-AI alignment Sonia Krishna Murthy, Tomer Ullman, and Jennifer                        806
751
                                                                  Hu. 2025. One fish, two fish, but not the whole sea:       807
752  in the writing process through edits. In Proceedings
                                                                  Alignment reduces language models' conceptual di-          808
753  of the 2025 CHI Conference on Human Factors in
                                                                  versity. In Proceedings of the 2025 Conference of the      809
754  Computing Systems. Association for Computing Ma-
                                                                  Nations of the Americas Chapter of the Association         810
755  chinery.
                                                                  for Computational Linguistics: Human Language              811

756  Dorottya Demszky, Dana Movshovitz-Attias, Jeongwoo           Technologies, pages 11241­11258. Association for           812

757  Ko, Alan Cowen, Gaurav Nemade, and Sujith Ravi.              Computational Linguistics.                                 813

758  2020. GoEmotions: A dataset of fine-grained emo-

759  tions. In Proceedings of the 58th Annual Meeting of Laura O'Mahony, Leo Grinsztajn, Hailey Schoelkopf,                  814

760  the Association for Computational Linguistics, pages         and Stella Biderman. 2024. Attributing mode col-           815

761  4040­4054, Online. Association for Computational             lapse in the fine-tuning of large language models. In      816

762  Linguistics.                                                 ICLR 2024 Workshop on Mathematical and Empiri-             817

                                                                  cal Understanding of Foundation Models.                    818

763  Anil R. Doshi and Oliver P. Hauser. 2024. Generative

764  ai enhances individual creativity but reduces the col- Jessica Ouyang and Kathleen McKeown. 2015. Mod-                  819

765  lective diversity of novel content. Science Advances,        eling reportable events as turning points in narrative.    820

766  10(28):eadn5290.                                             In Proceedings of the 2015 Conference on Empiri-           821

                                                                  cal Methods in Natural Language Processing, pages          822

767  Ari Holtzman, Jan Buys, Li Du, Maxwell Forbes, and           2149­2158. Association for Computational Linguis-          823

768  Yejin Choi. 2020. The curious case of neural text de-        tics.                                                      824

769  generation. In International Conference on Learning

770  Representations (ICLR).                                      Long Ouyang, Jeffrey Wu, Xu Jiang, Diogo Almeida,          825

771  Fantine Huot, Reinald Kim Amplayo, Jennimaria Palo-          Carroll Wainwright, Pamela Mishkin, Chong Zhang,           826

772  maki, Alice Shoshana Jakobovits, Elizabeth Clark,            Sandhini Agarwal, Katarina Slama, Alex Ray, and            827

773  and Mirella Lapata. 2024. Agents' room: Narrative            1 others. 2022. Training language models to follow         828

774  generation through multi-step collaboration. arXiv           instructions with human feedback. In Advances in           829

775  preprint arXiv:2410.02603.                                   Neural Information Processing Systems, volume 35,          830

                                                                  pages 27730­27744.                                         831

776  Daphne Ippolito, Ann Yuan, Andy Coenen, and Sehmon
     Burnam. 2022. Creative writing with an ai-powered Vishakh Padmakumar and He He. 2024. Does writing                      832
777
                                                                  with language models reduce content diversity? In          833
778  writing assistant: Perspectives from professional writ-
                                                                  International Conference on Learning Representa-           834
779  ers. Preprint, arXiv:2211.05030.
                                                                  tions.                                                     835

780  Robert Kirk, Ishita Mediratta, Christoforos Nalmpantis,

781  Jelena Luketina, Eric Hambro, Edward Grefenstette, Andrew Piper, Richard Jean So, and David Bamman.                     836

782  and Roberta Raileanu. 2024. Understanding the ef-            2021. Narrative theory for computational narrative         837

783  fects of RLHF on LLM generalisation and diversity.           understanding. In Proceedings of the 2021 Confer-          838

784  In International Conference on Learning Representa-          ence on Empirical Methods in Natural Language              839

785  tions.                                                       Processing, pages 298­311. Association for Compu-          840

                                                                  tational Linguistics.                                      841

786  Nathan Lambert, Jacob Morrison, Valentina Pyatkin,

787  Shengyi Huang, Hamish Ivison, Faeze Brahman, Andrew Piper, Hao Xu, and Eric D. Kolaczyk. 2023.                          842

788  Lester James V. Miranda, Alisa Liu, Nouha Dziri,             Modeling narrative revelation. In Proceedings of           843

789  Shane Lyu, Yuling Gu, Saumya Malik, Victoria                 the Computational Humanities Research Conference           844

790  Graf, Jena D. Hwang, Jiangjiang Yang, Ronan                  (CHR), pages 500­516.                                      845

                                                              10
846  Rafael Rafailov, Archit Sharma, Eric Mitchell, Stefano literary fiction, prompt-guided human fiction, and       899

847  Ermon, Christopher D. Manning, and Chelsea Finn. public-platform fiction. Table 4 reports corpus-               900

848  2024. Direct preference optimization: Your lan-          level statistics after filtering.                      901
849  guage model is secretly a reward model. Preprint,

850  arXiv:2305.18290.                                        The New Yorker. We use a restricted corpus of          902

851  Andrew J. Reagan, Lewis Mitchell, Dilan Kiley, Christo- short fiction published in The New Yorker between       903

852  pher M. Danforth, and Peter Sheridan Dodds. 2016. 1945 and 2019. To focus on short-form continu-                904

853  The emotional arcs of stories are dominated by six ation and to maintain a comparable length range              905

854  basic shapes. EPJ Data Science, 5(31).                   across corpora, we retain stories under 5,000 words.   906

855  Nora Shaalan. 2022. The view from the fiction of the The source texts are stored in a restricted university     907

856  New Yorker. Public Books.                                repository and are used only for non-commercial        908

857  Meir Sternberg. 1978. Expositional Modes and Tempo- research. We do not redistribute the original stories,      909

858  ral Ordering in Fiction. Johns Hopkins University long excerpts, or any generated continuations that            910

859  Press, Baltimore.                                        would reproduce substantial copyrighted context.       911

860  StoryStar. 2026. Storystar: Short stories by writers All reported results are aggregate statistics.             912

861  around the world. https://www.storystar.com/.            TELL ME A STORY. TELL ME A STORY                       913
862  Online short-story platform; accessed May 2026.
                                                              (TMAS) is a publicly available corpus of human-        914

863  Peiqi Sui. 2026. LLMs exhibit significantly lower un- written stories composed in a guided creative-            915

864  certainty in creative writing than professional writers. writing setting. We use the full corpus of 230 sto-    916

865  arXiv preprint arXiv:2602.16162.                         ries. Because TMAS writers respond to explicit         917

866  Peiqi Sui, Yutong Zhu, Tianyi Cheng, Peter West, writing prompts, this domain provides a human                  918

867  Richard Jean So, Hoyt Long, and Ari Holtzman. baseline for prompt-guided fiction.                               919

868  2026. Spoiler alert: Narrative forecasting as a

869  metric for tension in LLM storytelling. Preprint, STORYSTAR. STORYSTAR is a corpus of 100                       920

870  arXiv:2604.09854.                                        short stories collected from storystar.com, a pub-     921

871  Team OLMo, Pete Walsh, Luca Soldaini, Dirk Groen- lic creative-writing platform. Source-level author            922

872  eveld, Kyle Lo, Shane Arora, Akshita Bhagia, Yuling identifiers are not used as analytic variables. The         923

873  Gu, Shengyi Huang, Matt Jordan, Nathan Lambert, corpus is used as a public-platform fiction base-               924

874  Dustin Schwenk, Oyvind Tafjord, and 1 others. 2025.      line with minimal editorial filtering. The scrape      925
875  2 OLMo 2 Furious. Preprint, arXiv:2501.00656.
                                                              was conducted in February 2026. We do not redis-
                                                                                                                     926

876  Yufei Tian, Tenghao Huang, Miri Liu, Derek Jiang, tribute raw StoryStar text unless permitted by the            927

877  Alexander Spangher, Muhao Chen, Jonathan May,            source license or terms.                               928
878  and Nanyun Peng. 2024. Are large language models

879  capable of generating human-level narratives? In Preprocessing. Across all corpora, we convert                  929

880  Proceedings of the 2024 Conference on Empirical          each story to a plain-text record, strip leading       930
881  Methods in Natural Language Processing.
                                                              and trailing whitespace, and normalize whites-
                                                                                                                     931

882  Ted Underwood and Jordan Sellers. 2016. The longue pace when constructing prefixes and continuations.           932

883  durée of literary prestige. Modern Language Quar-        File names, source paths, prompt fields, and col-      933
884  terly, 77(3):321­344.
                                                              lection metadata are retained as metadata rather
                                                                                                                     934

885  Weijia Xu, Nebojsa Jojic´, Sudha Rao, Chris Brockett, than analyzed as narrative text. Titles and bylines       935

886  and Bill Dolan. 2025. Echoes in AI: Quantifying          are removed before segmentation. We do not ap-         936
887  lack of plot diversity in LLM outputs. Proceedings
                                                              ply automatic semantic rewriting or paraphrase-        937
888  of the National Academy of Sciences, 122.

                                                              level deduplication; after the file-level corpus fil-  938

889  Ann Yuan, Andy Coenen, Emily Reif, and Daphne Ip- ters above, each remaining file is treated as one             939

890  polito. 2022. Wordcraft: Story writing with large        story record. Stories are sentence-split using the     940
891  language models. In Proceedings of the 27th Inter-

892  national Conference on Intelligent User Interfaces, same deterministic rule-based splitter used by the          941

893  pages 841­852. Association for Computing Machin- continuation-generation pipeline: sentence bound-              942

894  ery.                                                     aries are placed after terminal punctuation (., !, or  943

895  A Data Statement and Corpus                              ?, optionally followed by closing quotes or brack-     944

896  Construction                                             ets) when followed by whitespace and an upper-         945

                                                              case letter, quotation mark, opening parenthesis,      946

897  Overview. We evaluate story continuation across or opening bracket. Prefix cut points are com-                  947

898  three English short-fiction domains: professional puted over these sentence sequences, so each pre-             948

                                                          11
     Corpus                Raw stories Used stories               Filter Mean words Median words          IQR

     The New Yorker                  5001  3,023 < 5,000 words              2,763            2,695 1,737­3,776
     TELL ME A STORY                  230                                   1,468            1,405 1,034­1,898
     STORYSTAR                        100  230                full dataset  2,614            2,478 1,703­3,416

                                           100 full collected set

     Table 4: Corpus statistics after filtering. Word counts are computed after preprocessing and before prefix truncation.
     The interquartile range (IQR) reports the 25th­75th percentile word-count range.

949  fix ends at a sentence boundary. For a cut point Prompting is therefore held constant across do-                        984

950  c  {40%, 60%, 80%, 90%}, the prefix contains mains within each model interface. Base and                                985

951  the first c proportion of sentences and the matched instruction-tuned models differ only in the inter-                  986

952  human continuation is the remaining sentence suf- face required by the checkpoint: raw completion                       987

953  fix.                                                         for base models and chat-template prompting for            988

     B Generation Setup                                           instruction-tuned models.                                  989

954

955  Task. For each story, we generate continuations              Compute and infrastructure .All generation                 990
                                                                  was run on a mix of two NVIDIA H100 and                    991
956  from prefixes ending at 40%, 60%, 80%, and 90% two NVIDIA L40S GPUs using vLLM. We gen-
                                                                                                                             992
957  of the sentence sequence. The held-out human erated continuations for 3,500 stories per check-
                                                                                                                             993
958  suffix is treated as the matched human continuation. point across the OLMo path (four checkpoints:
                                                                                                                             994
959  For each story­cut­model tuple, we sample five Base, SFT, DPO, RLVR) and the three additional
                                                                                                                             995
960  model continuations.
                                                                  model families (Qwen2.5-32B, Llama-3.1-8B, and             996

961  Models. The primary experiments use four Gemma-3-12B, two checkpoints each), at four cut                                997

962  checkpoints from the OLMo 32B instruction path: points with five samples per story­cut­model tuple.                     998

963  Base, SFT, DPO, and RLVR. The exact model iden- Throughput depended on model size and hardware:                         999

964  tifiers are listed in Table 5.                               for the 32B models, generation ran at roughly 0.7          1000

                                                                  stories/min on the paired L40S and 2.4 stories/min         1001

           Stage Model identifier                                 on the paired H100; for the 8B model, roughly              1002

           Base allenai/Olmo-3-1125-32B                           2.6 stories/min per L40S and 4.5 stories/min per           1003

           SFT allenai/Olmo-3.1-32B-Instruct-SFT                  H100. Sentence-level affect classification, thematic       1004
           DPO allenai/Olmo-3.1-32B-Instruct-DPO

           RLVR allenai/Olmo-3.1-32B-Instruct                     embedding, and StyleDistance encoding were run             1005

                                                                  as separate downstream passes over the archived            1006

     Table 5: Model checkpoints used in the OLMo stage- continuations and are comparatively inexpensive                      1007

     wise analysis.                                               relative to generation.                                    1008

965  Prompting. Base models receive the raw story Decoding. All reported OLMo continuations use                              1009

966  prefix only:                                                 the same stochastic decoding configuration: tem-           1010

                                                                  perature = 1.2 and nucleus sampling with top-              1011

967        {story_so_far}                                         p = 0.95. The target continuation length is set            1012

968  Instruction-tuned models use the tokenizer- to the word count of the held-out human suffix.                             1013

969  provided chat template with the following system The maximum decoding budget is set dynamically                         1014

970  and user messages:                                           as                                                         1015

971        System: You are a fiction writer. Continue

972        the story naturally in the same style and voice.       max_tokens = target_words × 1.3 × 1.15 ,                   1016

973        Write only story text ­ no commentary, no meta-

974        discussion, no preamble, no quotation marks            with a minimum of 64 tokens and a maximum of               1017
975        around your continuation.

976        User: Continue this story to its conclusion in         2048 tokens. We do not specify a custom stop se-           1018

977        approximately {n_words} words. Maintain the            quence; generation stops when the model emits              1019

978        same tone, style, and narrative voice throughout.      EOS or reaches the token budget. No explicit de-           1020

979        Do not summarize or describe what happens ­            coding seed is passed to vLLM. All generated con-          1021
980        write the actual story text as it would appear on

981        the page.                                              tinuations used in the analysis are archived, and          1022

982        STORY SO FAR:                                          all downstream metrics are computed deterministi-          1023

983        {story_so_far}                                         cally from those archived generations.                     1024

                                                              12
      Domain                    Source  Mean words      Mean sentences      Human word ratio        Sentence ratio

      New Yorker                Human            875.1                55.6                    1.00               1.00
      New Yorker                Base             497.8                12.1                    0.60               0.34
      New Yorker                SFT              731.5                32.3                    0.94               0.81
      New Yorker                DPO              669.8                43.1                    0.93               1.03
      New Yorker                RLVR             642.3                43.2                    0.90               1.03
      TMAS                      Human            474.4                41.1                    1.00               1.00
      TMAS                      Base             477.1                16.4                    1.05               0.57
      TMAS                      SFT              449.6                32.4                    1.00               0.90
      TMAS                      DPO              460.3                34.9                    1.04               0.95
      TMAS                      RLVR             447.8                34.9                    1.02               0.96
      STORYSTAR                 Human            848.3                71.8                    1.00               1.00
      STORYSTAR                 Base             757.1                33.6                    1.00               0.69
      STORYSTAR                 SFT              629.5                41.4                    0.85               0.76
      STORYSTAR                 DPO              636.7                43.1                    0.93               0.84
      STORYSTAR                 RLVR             608.6                42.8                    0.90               0.85

      Table 6: Realized continuation lengths. Ratios are computed relative to the matched human suffix length for the
      same story and cut point.

1025  Length diagnostics. Because prompt-specified and the GPT-5.5 silver labels was  = 0.68 at                             1058

1026  length does not guarantee exact realized length, the family level, supporting the use of the distilled                1059

1027  we report realized continuation length in Table 6. labels for family-level prevalence analysis rather                 1060

1028  Length-sensitive metrics are additionally residual- than fine-grained 28-way affect claims. Annotation                1061

1029  ized by realized sentence length (Appendix G).         instructions and consent. Annotators were asked                1062

                                                             to assign each sentence to the affect family that              1063

1030  C Affective Classifier Adaptation                      best described its dominant expressed affect, using            1064

                                                             the family definitions in Tables 9­10; ambiguous               1065
      Motivation. The original GoEmotions labels are cases could be marked as other. Before annotation,
1031                                                                                                                        1066

1032  derived from Reddit comments, while our target volunteers were informed that their labels would                       1067

1033  domain is literary fiction. We therefore adapt a be used only for aggregate classifier validation and                 1068

1034  GoEmotions-style classifier to literary prose before that no annotator-level analysis would be reported.              1069

1035  using it to measure affective prevalence in story

1036  continuations.                                         Annotation format. Each sentence receives                      1070

1037                                                                   scores over the original 28-label GoEmotions in-     1071
      Adaptation data. We construct a 12,000- ventory. For the main paper, we evaluate sentence-                            1072
1038  sentence literary affect adaptation set from external level top-1 affect after mapping the 28 labels into
                                                                                                                            1073
1039  literary prose sources. The set does not include four categories: three focal narrative affect fami-
                                                                                                                            1074
1040  any model-generated continuations from the main lies (surprise­curiosity, conflict, and neutral) plus
                                                                                                                            1075
1041  experiment. Labels are produced via LLM distil- a residual other category (Appendix D). This four-
                                                                                                                            1076
1042  lation: for each sentence, GPT-5.5 assigns top-3 way scheme directly mirrors the contrasts analyzed
                                                                                                                            1077
1043  GoEmotions labels, which are converted to graded in the main text.
                                                                                                                            1078
1044  multi-label targets. Human annotators reviewed a

1045  calibration subset of 1,000 sentences to verify label Training details. We initialize from                            1079

1046  quality. (i.e., each sentence receives soft supervi- SamLowe/roberta-base-go_emotions                            and  1080

1047  sion over the 28-label inventory). The data are split fine-tune on the literary adaptation set with binary            1081

1048  into 10,000 training, 1,000 validation, and 1,000 cross-entropy loss (BCEWithLogitsLoss), learn-                      1082

1049  held-out test sentences.                               ing rate 2×10-5, batch size 32, for 5 epochs with              1083

1050  To assess the reliability of the LLM-distilled af- early stopping on validation loss. Random seed is                  1084

1051  fect labels, three annotators--one of the authors 20260423. For the main top-1 prevalence metric                      1085

1052  and two graduate-student volunteers with relevant used in the paper, we take the highest-scoring label                1086

1053  humanities/social-science training--independently and map it to the corresponding affect family; no                   1087

1054  annotated a 1,000-sentence calibration subset us- probability threshold is applied.                                   1088

1055  ing the same family-level label scheme. Anno-

1056  tation was unpaid and conducted on a volunteer Validation. We report classifier performance at                        1089

1057  basis. Agreement between the human annotations two granularities. Because our main analyses oper-                     1090

                                                         13
      Family                Prec. Rec. F1 Supp.                  D Mapping GoEmotions Labels into                        1121

      Surprise­curiosity 0.754 0.531 0.623 179                        Narrative Affect Families                          1122

      Conflict              0.670 0.520 0.586 125
      Neutral
                            0.851 0.788 0.818 349                The classifier outputs the 28-label GoEmotions in-      1123

      Other                 0.677 0.646 0.661 347                ventory. For narrative analysis, we map the fine-       1124

      Three focal families                                       grained labels into three focal affect families plus    1125

      Macro avg             0.758 0.613 0.676 653                a residual category:                                    1126

      Weighted avg 0.790 0.666 0.720 653                              Let the affect classifier output a 28-dimensional

      Four-way (incl. other)                                                                                             1127

      Macro avg             0.629 0.621 0.623 1,000              probability vector for sentence s:                      1128

      Weighted avg 0.657 0.659 0.657 1,000

      Accuracy                    0.659 1,000                         ps = (ps,1, . . . , ps,28).                        1129

      Table 7: Family-level classification on the held-out test For the main affect prevalence analyses, we first        1130

      set. Three focal families: the affect categories analyzed assign each sentence its top-1 GoEmotions label:         1131

      in the main text. Four-way: adds the residual other

      category. The classifier is conservative on surprise­           s = arg max ps,j.                                  1132

      curiosity (high precision, moderate recall), meaning                                j

      it under-counts rather than over-counts instances.         We then map this label into an affect family:           1133

                                                                      fs = M (s),                                        1134

1091  ate at the affect-family level, family-level metrics

1092  are the primary validation; full 28-label results are where M is the mapping in Table 9. For a con-                1135

1093  provided for transparency.                                 tinuation c with Nc sentences, family prevalence        1136

                                                                 is:                   1                                 1137

                                                                      Prevk(c) = Nc sc 1[fs = k].                        1138

1094  Family-level performance. Table 7 reports

1095  four-way classification results (surprise­curiosity, Reported percentages are:                                     1139

1096  conflict, neutral, other) on the 1,000-sentence held-

1097  out test set. At this granularity the classifier                100 × Prevk(c).                                    1140

1098  achieves macro-F1 = 0.623 and accuracy = 0.659.

1099  Restricting to the three focal families that drive our The affective-charge metric used in cross-domain            1141

1100  main findings, macro-F1 rises to 0.676 (weighted analyses is:                                                      1142

1101  F1 = 0.720). The neutral category, which accounts          AffectiveCharge(c) = Prevsurprise-curiosity(c)          1143
1102  for the largest share of literary prose, is classi-

1103  fied most reliably (F1 = 0.818). Surprise­curiosity                                 + Prevconflict(c).

1104  shows high precision (0.754) but moderate recall                This top-1 formulation ensures that affect-family  1144

1105  (0.531), meaning the classifier is conservative: sen- percentages are interpretable as sentence shares and         1145

1106  tences it labels as surprise­curiosity are usually sum to one across the four reported categories.                 1146

1107  correct, but it misses some instances. Because

1108  this under-counting bias applies symmetrically to E Affective-Family Robustness                                    1147

1109  human- and model-generated continuations, com-

1110  parative prevalence estimates in the main text are The main affective analyses focus on surprise­                  1148

1111  unlikely to be distorted.                                  curiosity, conflict, and neutral narration. In the      1149

                                                                 main text, conflict refers to anger, annoyance,         1150

                                                                 disapproval, and disgust. To test whether the re-       1151

1112  Fine-grained 28-label performance. At the sult depends on this focal grouping, we recompute                        1152

1113  original 28-label granularity the classifier obtains prevalence after splitting the residual affect labels         1153

1114  mean AUC = 0.910, top-1 accuracy = 0.529, and into additional interpretable families. This analysis                1154

1115  top-3 recall = 0.780 on the same held-out test set. uses the same sentence-level classifier outputs as             1155

1116  Table 8 reports per-label precision, recall, and F1. the main text and therefore requires no additional            1156

1117  Several fine-grained GoEmotions labels (e.g., grief, model generation or classifier inference.                     1157

1118  pride, relief ) are rare in literary prose and have low Table 10 defines the robustness mapping.                   1158

1119  support; the family-level aggregation used in our It keeps the main-text families, separates                       1159

1120  main analyses absorbs this long-tail variance.             threat/anxiety, sadness/loss, and warmth/affiliation    1160

                                                             14
      Label                                         Precision   Recall     F1  Support

      admiration                                         0.235   0.333  0.276         12
      amusement                                          0.538   0.269  0.359         26
      anger                                              0.444   0.250  0.320         16
      annoyance                                          0.324   0.436  0.372         55
      approval                                           0.333   0.250  0.286         12
      caring                                             0.333   0.053  0.091         19
      confusion                                          0.660   0.403  0.500         77
      curiosity                                          0.433   0.500  0.464         52
      desire                                             0.312   0.357  0.333         14
      disappointment                                     0.389   0.233  0.292         30
      disapproval                                        0.268   0.244  0.256         45
      disgust                                            0.333   0.222  0.267           9
      embarrassment                                      0.500   0.250  0.333           4
      excitement                                         0.429   0.429  0.429         14
      fear                                               0.424   0.490  0.455         51
      gratitude                                          0.667   1.000  0.800           2
      grief                                              0.000   0.000  0.000           4
      joy                                                0.750   0.500  0.600         12
      love                                               0.500   1.000  0.667           6
      nervousness                                        0.167   0.125  0.143         32
      optimism                                           0.200   0.417  0.270         12
      pride                                              0.500   0.111  0.182           9
      realization                                        0.500   0.357  0.417         28
      relief                                             0.400   0.143  0.211         14
      remorse                                            0.667   0.400  0.500         10
      sadness                                            0.484   0.719  0.579         64
      surprise                                           0.417   0.455  0.435         22
      neutral                                            0.709   0.788  0.746        349

      Macro average                                      0.426   0.383  0.378     1,000
      Weighted average                                   0.525   0.528  0.513     1,000
      Top-1 accuracy                                                    0.528     1,000
      Mean AUC                                                          0.910     1,000

      Table 8: Per-label held-out test results for the literary-adapted affect classifier at the original 28-label GoEmotions
      granularity (GPT-5.5 silver labels). Main analyses use the family-level aggregation in Table 7.

1161  from the residual category, and leaves the remain- high-arousal positive labels (excitement, joy,                        1183

1162  ing labels in other. This avoids forcing every GoE- amusement, and desire). This check asks whether                      1184

1163  motions label into a substantive narrative category affective charge merely moves from the focal fami-                   1185

1164  while still reporting all top-1 predictions.              lies into other emotionally marked labels after post-          1186

1165  Table 11 reports the full family prevalence across training.                                                             1187

1166  the OLMo post-training path. The compression is           The expanded aggregation supports the same                     1188

1167  selective, not a global collapse of every affect cate- conclusion as the main affective analysis. Post-                  1189

1168  gory. Surprise­curiosity and main-text conflict fall training does not merely move affect from the fo-                   1190

1169  sharply by the DPO/RLVR endpoints, while neu- cal families into other high-intensity categories; it                      1191

1170  tral narration rises. Threat/anxiety, sadness/loss, reduces broad affective marking while increasing                     1192

1171  and warmth/affiliation do not follow the same pat- neutral narration.                                                    1193

1172  tern: after SFT they remain comparatively stable F Embedding Details                                                     1194

1173  or increase slightly. This pattern argues against a

1174  cherry-picked affect result. The classifier tracks F.1 Thematic Embeddings                                               1195

1175  multiple families, but the strongest post-training We encode each sentence using                                         1196

1176  compression appears in the focal high-arousal fam- openai/text-embedding-3-large through                                 1197

1177  ilies analyzed in the main text.                          an OpenAI-compatible OpenRouter endpoint. Em-                  1198

1178  We also test broader affective-charge definitions. beddings were generated in April­May 2026 using                       1199

1179  The first row of Table 12 exactly matches the main- model route openai/text-embedding-3-large.                           1200

1180  text definition: surprise­curiosity plus conflict. The No date-versioned provider snapshot was pinned.                   1201

1181  second row additionally includes threat/anxiety. We request 3072-dimensional embeddings directly                         1202

1182  The third row further adds sadness/loss and from the API using dimensions=3072; this is not                              1203

                                                           15
      Affect family         GoEmotions labels

      Surprise­curiosity    confusion, curiosity, realization, surprise
      Conflict              anger, annoyance, disapproval, disgust
      Neutral               neutral
      Other (not analyzed)  admiration, amusement, approval, caring, desire, disappointment, embarrassment,
                            excitement, fear, gratitude, grief, joy, love, nervousness, optimism, pride, relief,
                            remorse, sadness

      Table 9: Mapping from the 28 GoEmotions labels to the four categories used in the main analysis. Each fine-grained
      label maps to exactly one category. The three focal families (surprise­curiosity, conflict, neutral) correspond to the
      narrative contrasts analyzed in the paper; remaining labels are grouped into other.

      Affect family         GoEmotions labels

      Surprise­curiosity    confusion, curiosity, realization, surprise
      Conflict              anger, annoyance, disapproval, disgust
      Threat/anxiety        fear, nervousness
      Neutral               neutral
      Sadness/loss          sadness, grief, disappointment, remorse
      Warmth/affiliation    admiration, approval, caring, gratitude, love, joy
      Other/residual        amusement, desire, embarrassment, excitement, optimism, pride, relief

      Table 10: Robustness mapping from the 28 GoEmotions labels to six interpretable affect families plus residual other.
      The Conflict row matches the main-text definition; threat/anxiety is separated here to make the broader robustness
      decomposition explicit.

1204  a post-hoc PCA or dimensionality reduction step. 768-dimensional vectors are stored as styleN_0                         1231

1205  Returned embeddings are L2-normalized row-wise through styleN_767.                                                      1232

1206  before storage and are treated as unit-sphere Style MMD is computed on sentence-level 768-                              1233

1207  vectors. The stored columns are top_0 through dimensional embeddings. Across-story style vari-                          1234

1208  top_3071.                                            ance and PCA homogenization analyses first aggre-                  1235

1209  For thematic motion, we encode each sen- gate sentence embeddings into continuation cen-                                1236

1210  tence with text-embedding-3-large, request- troids by taking the arithmetic mean within each                            1237

1211  ing 3072-dimensional embeddings from the API         (story_id, source, position, sample_id)

1212  (dimensions=3072). Returned embeddings are                                                                              1238

1213  L2-normalized before storage. Sentence-to- group. We do not re-normalize centroids after aver-                          1239

1214  sentence movement is computed using Euclidean aging.                                                                    1240

1215  distance:

                                                           Style MMD. We compute MMD using an unbi-                           1241

1216             dL2 (zt, zt-1) = zt - zt-12.              ased MMD2 estimator with a Gaussian/RBF ker-                       1242

                                                           nel:                                                               1243

1217  The main analyses use L2 distance between nor-                               dcos(x,         y)2
                                                                                       22
1218  malized embeddings; cosine distance is reported            k(x, y) = exp  -                       ,                     1244

1219  only as a robustness variant.

      F.2 StyleDistance Embeddings                         where dcos is cosine distance in the style-neural                  1245

1220                                                       embedding space. The bandwidth  is chosen sepa-                    1246

1221  We encode each sentence with rately for each comparison using the median heuris-                                        1247

1222  StyleDistance/styledistance,             us- tic over pairwise distances in the combined sam-                           1248

1223  ing a local HuggingFace snapshot pled human/model vectors. It is not cross-validated                                    1249

1224  b7df5f0b0480773c097ba3121d83ca32b71015ca. and is not fixed globally. The main MMD function                              1250

1225  The model is a SentenceTransformer wrapper over subsamples up to 1,000 sentence vectors per group                       1251

1226  FacebookAI/roberta-base with hidden size before computing MMD. The cross-corpus style                                   1252

1227  768. Sentence embeddings are produced by mean plots first draw up to 2,500 candidate sentence vec-                      1253

1228  pooling over token embeddings, not CLS pooling. tors per group, but the MMD computation itself                          1254

1229  Embeddings are L2-normalized at inference using again subsamples to 1,000 vectors per pair. For                         1255

1230  normalize_embeddings=True. The resulting the main human­model MMD curves, confidence                                    1256

                                                       16
      Stage Surprise­curiosity    Conflict Threat/anxiety      Neutral Sadness/loss Warmth/affiliation                             Other

      Human   21.0 [20.6, 21.4] 20.0 [19.6, 20.4] 8.0 [7.7, 8.2] 28.7 [28.3, 29.2] 8.6 [8.3, 8.8]     6.4 [6.2, 6.6] 7.3 [7.1, 7.5]
      Base    32.5 [31.8, 33.2] 46.7 [45.6, 47.8] 2.1 [2.0, 2.2] 13.2 [12.8, 13.6] 2.0 [1.9, 2.0]     1.5 [1.4, 1.6] 2.0 [2.0, 2.1]
      SFT     26.0 [25.6, 26.3] 10.6 [10.4, 10.8] 8.6 [8.4, 8.7] 35.0 [34.7, 35.2] 9.0 [8.9, 9.2]     4.5 [4.4, 4.6] 6.4 [6.3, 6.5]
      DPO     13.6 [13.4, 13.7] 8.4 [8.2, 8.5] 10.2 [10.1, 10.4] 43.1 [42.8, 43.4] 11.0 [10.8, 11.2]  5.7 [5.6, 5.8] 8.0 [7.9, 8.1]
      RLVR    13.0 [12.8, 13.1] 7.7 [7.5, 7.8] 10.3 [10.1, 10.5] 45.1 [44.7, 45.4] 10.9 [10.7, 11.1]  5.6 [5.5, 5.7] 7.5 [7.4, 7.6]

      Table 11: Full affect-family prevalence across OLMo post-training stages for The New Yorker continuations. Values
      are sentence-share percentages, reported as mean [95% story-bootstrap CI]. Families are computed by taking the
      top-1 GoEmotions label for each sentence and then mapping labels into the families in Table 10. The Conflict
      column matches the main-text conflict definition; Threat/anxiety is separated here to avoid changing the meaning of
      the main-text affective-charge metric.

      Metric                      Human              Base      SFT            DPO                     RLVR                         RLVR­Human

      Main-text affective charge  41.0 [40.5, 41.4] 79.2 [78.6, 79.7] 36.6 [36.2, 36.9] 22.0 [21.7, 22.2] 20.7 [20.4, 20.9]        -20.3
                                                                                                                                   -18.0
      Threat-inclusive affective charge 48.9 [48.4, 49.4] 81.3 [80.8, 81.8] 45.1 [44.8, 45.5] 32.2 [32.0, 32.5] 30.9 [30.6, 31.2]  -16.5
                                                                                                                                   +16.3
      Expanded affective charge   62.5 [62.0, 62.9] 84.8 [84.4, 85.2] 58.2 [57.9, 58.5] 47.6 [47.3, 47.9] 45.9 [45.7, 46.3]

      Neutral prevalence          28.7 [28.3, 29.2] 13.2 [12.9, 13.6] 34.9 [34.7, 35.2] 43.1 [42.8, 43.4] 45.1 [44.7, 45.4]

      Table 12: Alternative affective-charge aggregations. Main-text affective charge is surprise­curiosity plus conflict,
      where conflict is anger, annoyance, disapproval, and disgust. Threat-inclusive affective charge additionally
      includes fear and nervousness. Expanded affective charge further includes sadness/loss and high-arousal positive
      labels. All aggregations yield the same qualitative conclusion: affective marking falls by the RLVR endpoint while
      neutral narration rises. Values are mean [95% story-bootstrap CI].

1257  intervals are computed with a sentence-vector boot- G Metric Definitions                                                            1282

1258  strap after this subsampling step. Because sentence
      vectors from the same story are not independent, Let a continuation be a sequence of sentences Y =
1259                                                                                                                                      1283

1260  these intervals should be interpreted as uncertainty (x1, . . . , xT ). For each facet d, sentence encoder                          1284

1261  for the sampled sentence-state distribution rather fd produces       zt(d) = fd(xt).                                                1285
1262  than as story-block confidence intervals. The cross-                                                                                1286

1263  corpus style heatmaps are reported as point esti- Thematic motion. For thematic embeddings, we                                      1287

1264  mates without bootstrap confidence intervals.            compute sentence-to-sentence jump sizes:                                   1288

                                                               ttheme = d(zttheme, ztt-he1me),        t = 2, . . . , T,                   1289

1265  Style PCA. For the two-dimensional style PCA             where d is L2 distance for the main analyses.                              1290
                                                               Cosine-distance variants are reported as robustness                        1291
      shown in the main text, we sample 600 sentence- checks.
1266                                                                                                                                      1292

1267  level style vectors per stage and domain. PCA

1268  is fit on all sampled human and RLVR points to-          CVtheme  =    sd(t2heme, . . . , tTheme)        .                          1293
1269  gether across the three domains. Before PCA, di-                     mean(2theme, . . . , tTheme)

1270  mensions are standardized using a StandardScaler

1271  fit on the full sampled matrix. PCA centroids are Higher values indicate alternation between                                        1294

1272  simple means of projected points within each stage­ dwelling and sharp thematic shifts; lower values                                1295

1273  domain group.                                            indicate more uniformly sized movement.                                    1296

1274  For the full-population PCA50 homogenization Affective prevalence. Affective prevalence is                                          1297

1275  analysis, we first compute continuation centroids computed using the top-1 affect-family formula-                                   1298

1276  from sentence-level style embeddings. We then z- tion in Appendix D. For family k and continuation                                  1299

1277  score each dimension using the human centroid c:                     1                                                              1300

1278  mean and standard deviation and fit PCA with             Prevk(c) = Nc sc 1[fs = k].                                                1301

1279  50 components on the resulting centroid matrix.

1280  Across-story variance is computed on continuation We define AffectiveCharge(c) as the sum of                                        1302

1281  centroids and bootstrapped by story ID.                  Prevsurprise-curiosity(c) and Prevconflict(c).                             1303

                                                           17
1304  Linguistic-habit distance. Let H = {hi}in=1 be Mixed-effects models. We fit linear mixed-                          1340

1305  sentence-level style embeddings from human con- effects models to verify that the main compression                 1341

1306  tinuations and M = {mj}kj=1 the corresponding effects are not artifacts of repeated measurements                   1342

1307  model embeddings. We compute unbiased MMD2: from the same story. For Human-vs-model stage-                         1343

                                                                wise checks, we use:                                     1344

      MMD2(H, M ) = 1                          k(hi, hi )       qi =  + stage(i) + cut(i) + ustory(i) + i,               1345
                             n(n - 1)
                                          i=i
                                                                where qi is the continuation-level metric, stage is a    1346
                                     1
                        +                       k(mj, mj )      categorical fixed effect, cut point is a fixed effect,   1347
1308                       k(k - 1)                             and ustory(i) is a story-level random intercept.         1348

                                          j= j

                                  2       k(hi, mj).            For generated-only stage-trend checks, we re-            1349
                        -
                           nk        i,j                        move human continuations and model stage as an           1350

                                                                ordered variable:                                        1351

1309  Lower MMD means the model and human style                 qi =  +  stageOrderi + cut(i)

1310  distributions are closer.                                 + sample(i) + ustory(i) + i.                             1352

1311  Across-story linguistic variance. For each con- Here stageOrder indexes Base, SFT, DPO, and                        1353

1312  tinuation, sentence-level style embeddings are av- RLVR in post-training order, and sample ID is in-               1354

1313  eraged into a continuation centroid z¯sli,ncg,r,m. For cluded as a fixed nuisance effect. We do not include        1355

1314  model stage m, across-story variance is:                  sample ID in Human-vs-model contrasts because            1356

                                                                the human continuation has sample_id = 0, which          1357

1315             Vm = tr Cov z¯sli,ncg,r,m      .               is structurally confounded with source.                  1358

                                                                For domain-compression checks, we fit:                   1359

1316  We report this value relative to matched human            qi =  + stage(i) + domain(i)

1317  variance:                                                 + stage(i)×domain(i) + cut(i)
                                                                + ustory(i) + i.
                        Vmrel  =    Vm .                                                                                 1360
                                  Vhuman
1318

1319  Values below 1 indicate less story-to-story variation This model tests whether Human-to-RLVR com-                  1361

1320  than human continuations.                                 pression differs by source domain.                       1362

1321  Length residualization. For length-sensitive Multiple comparisons. For confirmatory tests                          1363

1322  metrics, we fit:                                          within each metric family, we apply Holm-                1364

                                                                Bonferroni correction. The headline effects re-          1365

1323                    qi =  + Ti + i,                         ported in the main text remain significant after cor-    1366

                                                                rection. Exploratory robustness tests are reported       1367
      where qi is the raw metric for continuation i and separately and are not used as primary evidence.
1324                                                                                                                     1368

1325  Ti is realized sentence length. We compare stages

1326  using:                                                    H.1 Length-Covariate Robustness                          1369

1327                    qires = ^i + q¯.                        Prompt-specified continuation length does not guar-      1370

1328  This removes linear length effects while preserving antee identical realized length across stages (Ap-             1371

1329  the original metric scale.                                pendix B). To verify that the main effects are not       1372

                                                                artifacts of realized continuation length, we refit the  1373

1330  H Statistical Inference                                   main thematic and affective mixed-effects models         1374

                                                                with log realized sentence length as an additional       1375

1331  Bootstrap confidence intervals. Unless other- covariate:                                                           1376

1332  wise specified, confidence intervals are computed
      by nonparametric bootstrap resampling at the story qi = +stage(i)+cut(i)+ log(1+ni)+ustory(i)+i, 1377
1333

1334  level. Story-level resampling preserves the depen- where ni is the number of realized continuation                 1378

1335  dence among cut points and generated samples sentences. Stage and cut point are fixed effects,                     1379

1336  from the same story. For each bootstrap replicate, and story ID is a random intercept.                             1380

1337  we resample stories with replacement, recompute The headline contrasts retain the same direction                   1381

1338  the target metric, and report percentile 95% confi- and remain significant after controlling for realized          1382

1339  dence intervals.                                          continuation length.                                     1383

                                                            18
              Metric                            Contrast             Estimate                    95% CI         p

              Topical CV, cosine                RLVR ­ Human        -0.03573   [-0.03672, -0.03474]      < .001
              Topical CV, L2                    RLVR ­ Human        -0.02280   [-0.02338, -0.02222]      < .001
              Topical CV, generated-only trend  stage order         -0.00848   [-0.00870, -0.00827]      < .001
              Conflict prevalence               RLVR ­ Human        -0.12277   [-0.12703, -0.11852]      < .001
              Neutral prevalence                RLVR ­ Human                                             < .001
              Style trajectory CV proxy         RLVR ­ Human          0.16320      [0.16012, 0.16628]    < .001
                                                                    -0.13604   [-0.14192, -0.13015]

      Table 13: Mixed-effects robustness checks. The style row uses a scalar style-trajectory rhythm proxy; the primary
      style-distance result remains the sentence-level StyleDistance MMD and continuation-centroid variance analysis.

      Metric                New Yorker TMAS StoryStar I Prompt-Interface Control                                         1412

      Topical CV            0.03560 0.02640                0.03859  The main stage-wise analysis compares an OLMo        1413
      L2 topical CV         0.02279 0.01656                0.02473
                                                           5.61 Base checkpoint that receives a raw story prefix
      Affective charge, pp  20.31               6.65                                                                     1414

                                                                    with instruction-tuned checkpoints that receive an   1415

      Table 14: Domain-level Human-to-RLVR compression. explicit continuation instruction through a chat-                1416

      Positive values mean Human > RLVR. New Yorker template interface. This means that the Base-to-                     1417

      shows the largest affective-charge compression. For SFT contrast is not a pure training-stage causal               1418
      topical rhythm, New Yorker and StoryStar both show
      larger compression than TMAS; the New-Yorker-vs-              effect: it combines a change in model weights with   1419

      StoryStar difference is not statistically decisive.           a change in the input interface.                     1420

                                                                    To estimate how much of the early-stage move-        1421

                                                                    ment can be attributed to interface framing alone,   1422

      H.2 Style Sentence-Count Control                              we run a prompt-interface control separately for     1423

1384                                                                the three story domains. The control uses the same   1424

                                                                    OLMo Base weights as the Raw Base condition,         1425

1385  The style-variance analysis represents each contin- but prepends the continuation instruction as plain             1426

1386  uation by the centroid of its sentence-level style- text rather than applying a chat template or adding            1427

1387  neural states. Because realized continuation length special chat tokens. Thus the model is still used              1428

1388  differs across stages, a reviewer might worry that as a base completion model, but the prompt con-                 1429

1389  variance collapse is partly an artifact of estimating tains the same task framing used for the instruction-        1430

1390  centroids from different numbers of sentences. We tuned continuations. All values are recomputed                   1431

1391  therefore recompute the variance analysis under a on matched stories within each domain block and                  1432

1392  fixed-sentence-count control.                                 in each block's comparison space; they should be     1433

1393  For each continuation, we estimate the expected interpreted within a domain rather than as replace-                1434

1394  centroid obtained from a fixed sample of K = 8 ments for the main full-corpus estimates, and hu-                   1435

1395  sentence-level style-neural embeddings. We then man rows should not be compared across blocks.                     1436

1396  recompute across-story/cut style variance and nor- The control shows that prompt framing con-                      1437

1397  malize by the corresponding human fixed-K vari- tributes to part of the Base-to-instruction move-                  1438

1398  ance. Confidence intervals are story-bootstrap inter- ment, but does not explain the main stage-wise flat-         1439

1399  vals. This control uses the same archived sentence- tening pattern. The relevant comparison is within              1440

1400  level style embeddings as the main analysis and each domain block: Prompt-control Base isolates                    1441

1401  does not require new generation or model infer- the effect of adding instruction-like task framing to              1442

1402  ence.                                                         the Base checkpoint, while SFT, DPO, and RLVR        1443

1403  The control changes the magnitude of the base- combine an instruction-facing interface with post-                  1444
1404
      model estimate, which is expected because base trained weights.                                                    1445

1405  continuations are much shorter. However, it does Thematic rhythm. Thematic motion is the clear-                    1446

1406  not explain the post-training collapse: SFT, DPO, est case. Prompt-control Base stays close to Raw                 1447

1407  and RLVR remain far below the human style vari- Base in every domain, if anything moving slightly                  1448

1408  ance even when every continuation is placed on the toward the human value rather than toward the                   1449

1409  same effective sentence-count footing. Thus the post-trained endpoint: 0.093  0.100 for The                        1450

1410  style-variance result is not an artifact of using more New Yorker, 0.093  0.095 for TMAS, and                      1451

1411  sentences to estimate human or RLVR centroids. 0.109  0.110 for STORYSTAR. By contrast, the                        1452

                                                           19
                          Metric               RLVR ­ Human                          95% CI         p

                          Topical CV, L2               -0.02340    [-0.02398, -0.02282]      < .001
                          Surprise­curiosity           -0.06889    [-0.07255, -0.06522]      < .001
                          Conflict prevalence          -0.14425    [-0.14783, -0.14067]      < .001
                          Neutral prevalence                                                 < .001
                                                         0.17086       [0.16789, 0.17383]

      Table 15: Length-covariate robustness checks. Models include story-level random intercepts, cut-point fixed effects,
      stage fixed effects, and log realized continuation sentence length. Estimates are on the original metric scale: topical
      CV for the thematic row and proportions for affective rows.

      Stage Sentences/cont. Fixed-K Var/Human                      Linguistic diversity. Style variance is the most            1481

      Human               54.7  1.00 [0.93, 1.07]                  interface-sensitive facet, and we treat it with the         1482
      Base
      SFT                 6.2   2.50 [2.48, 2.52]                  most caution. For The New Yorker, instruction-              1483
      DPO
      RLVR                30.7  0.44 [0.43, 0.45]                  like prompting alone sharply narrows Base out-              1484

                          42.0  0.27 [0.27, 0.28]                  puts (3.02  0.70 Var/Human), so the Raw Base-

                          41.9  0.29 [0.29, 0.30]                                                                              1485

                                                                   to-SFT style contrast in this domain should be              1486

      Table 16: Style sentence-count control. For each contin- read as a mixture of interface and training effects             1487

      uation, the style centroid is recomputed as the expected rather than a pure training effect. We do not claim             1488
      centroid from a fixed sample of K = 8 sentence-level otherwise. Two observations nonetheless show
      style-neural embeddings. Values report across-story/cut                                                                  1489

      style variance normalized by the corresponding human that the style result is not merely a prompt arti-                  1490

      fixed-K variance.                                            fact. First, this large interface-driven narrowing          1491

                                                                   does not appear in TMAS or STORYSTAR, where                 1492

                                                                   Prompt-control Base remains close to Raw Base               1493

1453  DPO/RLVR endpoints are substantially lower in (0.75  0.78 and 0.95  1.01). Second, even                                  1494

1454  all three domains (0.079, 0.079, and 0.083). The in The New Yorker, post-training narrows style fur-                     1495

1455  post-training reduction in thematic CV therefore ther beyond the prompt-induced level: the DPO                           1496

1456  cannot be attributed to the instruction-like prompt. and RLVR endpoints reach 0.34­0.37 Var/Human,                       1497

                                                                   well below the 0.70 produced by prompting alone.            1498

                                                                   The later post-training stages thus add compression         1499
      Affective prevalence. The affective facet is more on top of any interface effect.
1457                                                                                                                           1500

1458  prompt-sensitive, but in a way that is structurally

1459  different from the post-training endpoint. In Summary. Taken together, the control rules out a                           1501

1460  TMAS and STORYSTAR, Prompt-control Base broad prompt-artifact explanation of narrative flat-                             1502

1461  is essentially indistinguishable from Raw Base in tening: thematic compression is unaffected by the                      1503

1462  both affective charge and neutral prevalence. In The interface, affective compression operates through                   1504

1463  New Yorker, the instruction-like prompt does have a different mechanism than prompt framing, and                         1505

1464  a modest neutralizing effect, lowering affective stylistic compression continues to accumulate after                     1506

1465  charge from 79.0% to 68.9% and raising neutral the prompt-induced narrowing. We retain one spe-                          1507

1466  narration from 13.3% to 18.8%; but this remains cific caution--the Raw Base-to-SFT style contrast                        1508

1467  far from the DPO/RLVR endpoint (21% affective for The New Yorker mixes interface and training                            1509

1468  charge and 45% neutral). More importantly, the effects--and note that the SFT-to-DPO-to-RLVR                             1510

1469  underlying family decomposition shows that the comparisons, which share the instruction interface                        1511

1470  prompt and the post-training endpoint act through throughout, more directly isolate successive post-                     1512

1471  different mechanisms. Prompt-control Base low- training stages.                                                          1513

1472  ers conflict while raising surprise­curiosity, redis-

1473  tributing affect across families rather than suppress- J Full Results and Uncertainty Estimates                          1514

1474  ing it overall. The DPO/RLVR endpoint does the

1475  opposite: both conflict and surprise­curiosity are This appendix consolidates the per-domain, per-                       1515

1476  suppressed relative to Human while neutral rises. stage results and their uncertainty estimates. Un-                     1516

1477  Affective flattening at the post-trained endpoints less otherwise noted, confidence intervals are 95%                    1517

1478  is therefore an overall suppression of high-arousal bootstrap intervals computed by resampling sto-                      1518

1479  affect, not the within-affect redistribution induced ries. The exception is StyleDistance MMD: for                       1519

1480  by prompt framing.                                           human­model MMD curves, confidence intervals                1520

                                                               20
                   Domain      Source               Theme CV Affective charge                Neutral Style Var/Human

                   New Yorker  Human                0.101 [0.100, 0.102]  41.0 [40.5, 41.5]  28.7 [28.3, 29.2]  1.00 [0.93, 1.07]
                               Raw Base             0.093 [0.092, 0.094]  79.0 [78.5, 79.5]  13.3 [13.0, 13.7]  3.02 [2.99, 3.04]
                               Prompt-control Base  0.100 [0.099, 0.100]  68.9 [68.6, 69.2]  18.8 [18.6, 19.0]  0.70 [0.67, 0.73]
                               SFT                  0.086 [0.085, 0.086]  36.5 [36.1, 36.9]  35.0 [34.7, 35.3]  0.52 [0.52, 0.53]
                               DPO                  0.079 [0.079, 0.079]  22.0 [21.7, 22.2]  43.1 [42.8, 43.4]  0.34 [0.33, 0.35]
                               RLVR                 0.079 [0.079, 0.079]  20.7 [20.4, 20.9]  45.1 [44.8, 45.4]  0.37 [0.36, 0.38]

                   TMAS        Human                0.095 [0.092, 0.098]  25.4 [24.0, 26.8]  35.7 [34.1, 37.3]  1.00 [0.92, 1.08]
                               Raw Base             0.093 [0.092, 0.095]  44.6 [43.5, 45.6]  28.5 [27.6, 29.4]  0.75 [0.71, 0.78]
                               Prompt-control Base  0.095 [0.093, 0.097]  46.2 [45.2, 47.1]  26.3 [25.5, 27.1]  0.78 [0.74, 0.81]
                               SFT                  0.078 [0.077, 0.079]  23.3 [22.4, 24.2]  36.1 [35.1, 37.0]  0.58 [0.54, 0.61]
                               DPO                  0.079 [0.078, 0.080]  19.6 [18.8, 20.4]  38.2 [37.1, 39.3]  0.51 [0.47, 0.54]
                               RLVR                 0.079 [0.078, 0.080]  18.7 [18.0, 19.5]  39.4 [38.3, 40.4]  0.52 [0.49, 0.56]

                   STORYSTAR   Human                0.107 [0.101, 0.116]  22.6 [20.1, 25.1]  38.4 [34.8, 41.8]  1.00 [0.85, 1.14]
                               Raw Base             0.109 [0.106, 0.114]  37.1 [34.8, 39.6]  32.0 [29.5, 34.4]  0.95 [0.86, 1.04]
                               Prompt-control Base  0.110 [0.106, 0.115]  37.0 [34.6, 39.4]  31.5 [29.1, 34.0]  1.01 [0.90, 1.09]
                               SFT                  0.093 [0.090, 0.096]  31.3 [28.2, 34.2]  32.5 [30.2, 35.1]  1.45 [1.19, 1.67]
                               DPO                  0.083 [0.082, 0.084]  18.0 [16.8, 19.2]  37.2 [35.4, 39.0]  0.31 [0.27, 0.36]
                               RLVR                 0.083 [0.082, 0.084]  16.9 [15.9, 18.1]  38.7 [36.8, 40.5]  0.33 [0.29, 0.38]

      Table 17: Prompt-interface control by story domain. Prompt-control Base uses the same OLMo Base weights as
      Raw Base, but prepends the continuation instruction as a plain-text prefix rather than using a chat template or special
      chat tokens. Values are recomputed on matched stories within each domain block and in each block's comparison
      space; comparisons should therefore be made within a domain rather than across human rows, and these estimates
      should not be read as replacements for the main full-corpus results.

1521  use the sentence-state bootstrap described in Ap- J.3 Endpoint Convergence Across Domains                                    1549

1522  pendix F. These intervals quantify uncertainty in Table 21 reports confidence intervals for the cross-                       1550

1523  the sampled sentence-state distribution rather than domain range reductions in Figure 4. For each boot-                      1551

1524  story-block uncertainty. Across-story style vari- strap replicate, stories are resampled within each                         1552

1525  ance uses story-level bootstrap over continuation domain and endpoint, domain means are recom-                               1553

1526  centroids. Affective-charge intervals are conserva- puted, and the cross-domain range is measured as                         1554

1527  tive component-bound intervals obtained by sum- the maximum domain mean minus the minimum.                                   1555

1528  ming the lower and upper bounds for surprise­ For the style panel in Figure 4, the visualization                             1556

1529  curiosity and conflict.                                             is a PCA projection of style-neural embeddings           1557

                                                                          rather than a scalar estimator. The corresponding        1558

1530  J.1 Per-Domain, Per-Stage Results                                   scalar evidence is the cross-domain style MMD            1559

                                                                          comparison reported in the main text: human style        1560

1531  Table 18 reports the full results for the three main baselines are far apart, especially New Yorker ver-                     1561

1532  facets across all domains and training stages. These sus the two common-story corpora, whereas the                           1562

1533  values complement the main-text figures, which three RLVR endpoints lie close to one another in                              1563

1534  emphasize the New Yorker stage-wise trajectory the same style-neural space.                                                  1564

1535  and the Human-vs-RLVR cross-domain endpoint

1536  comparison.                                                         K Additional Model-Family Endpoint                       1565

                                                                          Checks                                                   1566

1537  J.2 Supplementary Stage-Wise Statistics                             To test whether the observed direction is spe-           1567

                                                                          cific to the OLMo instruction path, we repeat            1568

1538  Tables 19 and 20 report statistics not captured in the the matched-continuation analysis using Base-vs-                      1569

1539  full results table above: the distributional spread of Instruct endpoint comparisons from three addi-                        1570

1540  thematic unevenness across stories, and the across- tional model families: Qwen2.5-32B, Llama-3.1-                           1571

1541  story style variance at each training stage.                        8B, and Gemma-3-12B. These comparisons are               1572

1542  The thematic drop is monotonic from Human not stage-wise: each contrasts a base checkpoint                                   1573

1543  through SFT and then saturates at DPO/RLVR, with an instruction-tuned endpoint. They there-                                  1574

1544  with the 5­95% range narrowing substantially (Ta- fore test directional cross-family robustness, but do                      1575

1545  ble 19). Post-training simultaneously increases the not identify which post-training stage contributes                       1576

1546  distance from the human style-neural reference and to compression. Human rows are recomputed                                 1577

1547  sharply reduces across-story style variation (Ta- on the exact matched subset available for each                             1578

1548  ble 20).                                                            model-family/domain block. Endpoint compar-              1579

                                                    21
      Domain Source           Theme CV Affective charge              Conflict Surprise-curiosity  Neutral                   Style MMD2

      New Yorker  Human 0.104 [0.104, 0.105]      41.0 [40.2, 41.7] 20.0 [19.6, 20.3]  21.0 [20.6, 21.4] 28.7 [28.3, 29.2]  --
                  Base 0.096 [0.096, 0.097]       79.2 [77.3, 81.0] 46.6 [45.5, 47.8]
                  SFT 0.089 [0.088, 0.089]        36.6 [36.1, 37.1] 10.6 [10.5, 10.8]  32.5 [31.8, 33.2] 13.2 [12.9, 13.6] 0.245 [0.226, 0.268]
                  DPO 0.081 [0.081, 0.081]        22.0 [21.6, 22.3] 8.4 [8.2, 8.5]
                  RLVR 0.081 [0.081, 0.081]       20.7 [20.3, 21.0] 7.7 [7.5, 7.8]     26.0 [25.6, 26.3] 35.0 [34.7, 35.2] 0.406 [0.378, 0.432]

                                                                                       13.6 [13.4, 13.7] 43.1 [42.8, 43.4] 0.532 [0.499, 0.563]

                                                                                       13.0 [12.8, 13.1] 45.1 [44.7, 45.4] 0.516 [0.486, 0.548]

      TMAS        Human 0.098 [0.095, 0.101]      26.5 [24.6, 28.3] 11.2 [10.3, 12.1]  15.2 [14.3, 16.2] 36.2 [34.7, 37.9]     --
                  Base 0.098 [0.097, 0.100]       44.9 [43.5, 46.4] 12.2 [11.7, 12.8]  32.7 [31.8, 33.6] 28.8 [27.9, 29.7]  0.088
                  SFT 0.080 [0.079, 0.081]        24.3 [23.0, 25.5] 8.2 [7.6, 8.8]     16.1 [15.4, 16.7] 36.6 [35.7, 37.6]  0.054
                  DPO 0.081 [0.080, 0.082]        20.3 [19.2, 21.3] 6.4 [5.9, 6.9]     13.9 [13.4, 14.5] 39.0 [37.9, 40.2]  0.025
                  RLVR 0.081 [0.081, 0.082]       19.5 [18.4, 20.6] 5.9 [5.4, 6.5]     13.6 [13.0, 14.2] 40.2 [39.0, 41.2]  0.018

      STORYSTAR Human 0.110 [0.103, 0.118]        23.2 [20.3, 26.4]  9.9 [8.5, 11.5]   13.3 [11.9, 14.9] 38.6 [35.4, 41.8]     --
                       Base 0.113 [0.109, 0.118]  33.4 [30.5, 36.5]  9.7 [8.5, 11.2]   23.7 [22.0, 25.4] 34.3 [31.7, 37.1]  0.024
                       SFT 0.095 [0.092, 0.098]   25.5 [23.2, 28.0]   8.4 [7.5, 9.5]   17.1 [15.7, 18.5] 36.1 [34.2, 38.0]  0.021
                       DPO 0.085 [0.083, 0.086]   18.4 [16.8, 20.0]   5.8 [5.1, 6.6]   12.6 [11.8, 13.4] 37.2 [35.4, 38.8]  0.024
                       RLVR 0.085 [0.084, 0.086]  17.3 [15.7, 19.0]   5.2 [4.6, 5.9]   12.1 [11.2, 13.1] 38.8 [37.0, 40.7]  0.018

      Table 18: Full per-domain, per-stage results with 95% bootstrap confidence intervals. Theme CV is the coefficient
      of variation of adjacent-sentence topic-jump L2 distances. Affective values are percentages of sentences assigned to
      each affect family; affective charge is surprise­curiosity plus conflict. Style MMD2 is measured to the matched

      human reference for each domain; cross-corpus style MMD intervals for TMAS and STORYSTAR were not stored,

      so point estimates are reported for those rows.

                              Stage  Mean CV [95% CI]                 5­95% range      Loss vs. human

                              Human  0.104 [0.104, 0.105]            [0.063, 0.162]                0.0%
                              Base   0.096 [0.096, 0.097]            [0.027, 0.188]                8.0%
                              SFT    0.089 [0.088, 0.089]            [0.052, 0.146]               15.1%
                              DPO    0.081 [0.081, 0.081]            [0.056, 0.108]               22.2%
                              RLVR   0.081 [0.081, 0.081]            [0.056, 0.108]               22.2%

      Table 19: Stage-wise thematic unevenness (New Yorker continuations). The 5­95% range matches the distribution
      panel in Figure 2B.

1580  isons should therefore be interpreted within each (0.084  0.080). These endpoint checks support                                            1604

1581  block rather than by comparing human baselines the claim that thematic regularization is not unique                                        1605

1582  across model families.                                             to the OLMo lineage, while also showing that its                        1606

                                                                         magnitude is family-dependent.                                          1607

1583  Reading the endpoint checks. These compar-

1584  isons are endpoint checks rather than stage-wise Affective prevalence. Affective compression is                                            1608

1585  replications. Each compares a base checkpoint with the most consistent cross-family signal. Across                                         1609

1586  an instruction-tuned endpoint from the same model all nine family­domain endpoint comparisons, in-                                         1610

1587  family. They therefore test whether the direction struction tuning lowers affective charge relative to                                     1611

1588  of Base-to-Instruct movement generalizes beyond the corresponding base model. The New Yorker                                               1612

1589  OLMo, but they do not identify which post-training drop is large in every family: 67.6%  38.9% for                                         1613

1590  stage produces the movement.                                       Qwen2.5-32B, 68.4%  35.3% for Llama-3.1-8B,                             1614

                                                                         and 55.1%  32.8% for Gemma-3-12B. Gemma                                 1615

1591  Thematic motion. All three additional model shows the same direction on TMAS (48.0%                                                        1616

1592  families show Base-to-Instruct reductions in the- 27.9%) and STORYSTAR (46.9%  24.9%). Neu-                                                1617

1593  matic CV across the three domains, although the tral narration also rises in nearly all settings, includ-                                  1618

1594  magnitude varies by family. For Qwen2.5-32B, ing all Gemma and Llama domains. These results                                                1619

1595  thematic CV falls from 0.093  0.086 on The make affective neutralization the most robust facet                                             1620

1596  New Yorker, 0.089  0.085 on TMAS, and across model families.                                                                               1621

1597  0.106  0.094 on STORYSTAR. For Llama-

1598  3.1-8B, the same direction holds more strongly: Linguistics Diversity. The style results are the                                           1622

1599  0.084  0.068, 0.101  0.081, and 0.102  most domain- and family-dependent. Qwen2.5-                                                         1623

1600  0.082. Gemma-3-12B also moves in the same 32B shows lower across-story style variance at the                                               1624

1601  direction, with smaller reductions on The New instruct endpoint for The New Yorker and STORYS-                                             1625

1602  Yorker and STORYSTAR (0.096  0.095 and TAR, but not for TMAS. Llama-3.1-8B does not                                                        1626

1603  0.097  0.096) and a clearer reduction on TMAS show uniform Base-to-Instruct variance compres-                                              1627

                                                                     22
                        Stage   MMD2 to human                        Var/human

                        Human         -- (ref)                  1.000 [0.932, 1.062]
                        Base   0.245 [0.226, 0.268]             6.026 [5.963, 6.079]
                        SFT    0.406 [0.378, 0.432]             0.835 [0.818, 0.856]
                        DPO    0.532 [0.499, 0.563]             0.485 [0.473, 0.497]
                        RLVR   0.516 [0.486, 0.548]             0.521 [0.508, 0.534]

      Table 20: Style divergence and across-story variance for New Yorker continuations. Var/human normalizes across-
      story style variance by the human baseline. MMD2 intervals use the sentence-state bootstrap; Var/human intervals

      use story-level bootstrap.

      Metric                        Human range                        RLVR range        Range reduction

      Topical jump CV         0.0116 [0.0050, 0.0205]           0.0037 [0.0024, 0.0052]        62.1%
      Affective charge pp.        17.8 [15.2, 20.2]                   3.3 [2.1, 4.5]           81.3%

      Table 21: Cross-domain endpoint convergence with 95% bootstrap confidence intervals. Range reduction is
      computed from the point estimates in the first two columns.

1628  sion: style variance rises in the two common-fiction OLMo instruction path.                                       1661

1629  domains. Gemma-3-12B, by contrast, shows strong Across cut points, the direction of compression                   1662

1630  variance compression in all three domains (0.47  is stable. Thematic CV is lower at the DPO/RLVR                  1663

1631  0.09 for The New Yorker, 0.67  0.29 for TMAS, endpoints than in human continuations at every cut                  1664

1632  and 0.63  0.28 for STORYSTAR). Its MMD point; affective charge falls sharply after SFT; and                       1665

1633  pattern, however, is domain-sensitive: distance to neutral narration rises above the human baseline               1666

1634  the New Yorker human style reference increases, after instruction-stage post-training. Near-ending                1667

1635  while distance to the two common-fiction refer- continuations show smaller absolute room for varia-               1668

1636  ences decreases. This is consistent with a narrow tion because suffixes are shorter, but the qualitative          1669

1637  instruct-style attractor that sits closer to common- direction is unchanged.                                      1670

1638  fiction baselines than to professional literary fic-

1639  tion. Overall, style compression is less uniformly M Data Release and Reproducibility                             1671

1640  stage-general than affective neutralization, but the

1641  professional-fiction distortion is supported across Copyrighted literary text. Some source texts                  1672

1642  endpoint checks.                                          are copyrighted. We use them only for non-              1673

                                                                commercial, non-distributing research and report        1674

1643  Takeaway. The additional endpoint checks there- only aggregate statistics. We do not release raw                  1675

1644  fore support a narrower and more reliable gen- New Yorker stories, long excerpts, or generated                    1676

1645  eralization: thematic regularization and affective continuations that contain substantial copyrighted             1677

1646  neutralization appear across model families, while context. Any released code will operate on user-               1678

1647  style compression is strongest for professional fic- provided texts or on public-domain examples.                 1679

1648  tion and more variable for common-fiction do-

1649  mains. The coordinated three-facet, stage-wise Generated continuations. Generated continua-                       1680

1650  compression reported in the main text remains tions are used to compute aggregate narrative met-                  1681

1651  clearest in the OLMo instruction path, where in- rics. Because the continuations are conditioned on               1682

1652  termediate checkpoints allow us to trace how com- copyrighted prefixes in some domains, we do not                 1683

1653  pression accumulates across post-training stages. release the full generated text for those domains.              1684

                                                                We may release aggregate metric tables, plotting        1685

1654  L Cut-Point Robustness                                    scripts, and anonymized metadata that do not con-       1686

                                                                tain protected story text.                              1687

1655  To test whether narrative flattening is specific to

1656  early, middle, late, or near-ending continuation con- Human and LLM-assisted affect labels. The                   1688

1657  texts, we repeat the main analyses separately for affect adaptation set uses external literary prose and          1689

1658  prefix cut points at 40%, 60%, 80%, and 90% of a hybrid annotation process. We release annotation                 1690

1659  each story's sentence sequence. Table 23 reports guidelines and aggregate validation statistics, but              1691

1660  the cut-point-specific values for the New Yorker we do not release copyrighted sentence text from                 1692

                                                            23
      Family  Domain Source  Theme CV Affective charge            Neutral Style MMD2 Style Var/Human

      Qwen2.5-32B New Yorker Human 0.104 [0.103, 0.106] 41.0 [40.5, 41.4] 28.7 [28.3, 29.2]                       --  1.00 [0.93, 1.07]
                                            Base 0.093 [0.092, 0.093] 67.6 [67.3, 67.9] 19.1 [18.9, 19.4]      0.931  0.41 [0.39, 0.44]
                                            Instruct 0.086 [0.085, 0.086] 38.9 [38.6, 39.2] 29.5 [29.2, 29.7]  1.570  0.30 [0.30, 0.31]

              TMAS       Human 0.095 [0.093, 0.099] 25.4 [24.0, 26.7] 35.7 [34.3, 37.5]                           --  1.00 [0.91, 1.09]
                         Base 0.089 [0.088, 0.091] 43.8 [43.0, 44.7] 28.5 [27.6, 29.4]                         0.871  0.42 [0.38, 0.45]
                         Instruct 0.085 [0.083, 0.086] 29.1 [28.1, 30.0] 28.7 [27.8, 29.7]                     0.582  0.51 [0.46, 0.57]

              StoryStar  Human 0.107 [0.101, 0.116] 22.6 [20.0, 25.0] 38.4 [34.9, 41.8]                           --  1.00 [0.82, 1.19]
                         Base 0.106 [0.101, 0.113] 30.0 [27.9, 32.3] 35.3 [32.4, 38.0]                         0.040  0.82 [0.68, 0.96]
                         Instruct 0.094 [0.092, 0.097] 28.6 [26.8, 30.4] 39.9 [37.7, 42.0]                     0.201  0.42 [0.35, 0.49]

      Llama-3.1-8B New Yorker Human 0.103 [0.101, 0.104] 37.2 [36.4, 38.0] 31.4 [30.6, 32.1]                      --  1.00 [0.95, 1.04]
                                            Base 0.084 [0.082, 0.085] 68.4 [67.7, 69.0] 22.8 [22.3, 23.3]      0.282  0.39 [0.38, 0.41]
                                            Instruct 0.068 [0.068, 0.069] 35.3 [34.1, 36.5] 37.6 [36.9, 38.3]  0.578  0.41 [0.39, 0.42]

              TMAS       Human 0.095 [0.093, 0.099] 25.4 [24.0, 26.7] 35.7 [34.3, 37.5]                           --  1.00 [0.91, 1.09]
                         Base 0.101 [0.099, 0.103] 58.4 [57.1, 59.7] 23.9 [23.1, 24.6]                         0.995  0.75 [0.69, 0.81]
                         Instruct 0.081 [0.079, 0.083] 55.9 [53.6, 58.0] 27.0 [26.3, 27.7]                     0.905  1.35 [1.21, 1.49]

              StoryStar  Human 0.107 [0.101, 0.116] 22.6 [20.0, 25.0] 38.4 [34.9, 41.8]                           --  1.00 [0.83, 1.16]
                         Base 0.102 [0.098, 0.106] 57.2 [54.9, 59.5] 26.0 [24.6, 27.4]                         0.802  0.54 [0.46, 0.62]
                         Instruct 0.082 [0.080, 0.085] 55.8 [52.2, 59.4] 38.3 [26.6, 40.0]                     0.946  0.66 [0.53, 0.77]

      Gemma-3-12B New Yorker Human 0.107 [0.104, 0.110] 33.1 [32.0, 34.1] 34.1 [33.0, 35.3]                       --  1.00 [0.96, 1.03]
                                            Base 0.096 [0.094, 0.097] 55.1 [54.0, 56.0] 24.0 [23.4, 24.7]      0.310  0.47 [0.45, 0.49]
                                            Instruct 0.095 [0.094, 0.096] 32.8 [32.0, 33.6] 36.8 [36.1, 37.4]  0.437  0.09 [0.08, 0.10]

              TMAS       Human 0.095 [0.093, 0.099] 25.4 [24.0, 26.7] 35.7 [34.3, 37.5]                           --  1.00 [0.91, 1.09]
                         Base 0.084 [0.083, 0.086] 48.0 [46.3, 49.7] 25.7 [24.6, 26.8]                         0.702  0.67 [0.62, 0.72]
                         Instruct 0.080 [0.079, 0.081] 27.9 [26.9, 28.9] 34.4 [33.4, 35.4]                     0.460  0.29 [0.26, 0.32]

              StoryStar  Human 0.107 [0.101, 0.116] 22.6 [20.0, 25.0] 38.4 [34.9, 41.8]                           --  1.00 [0.82, 1.18]
                         Base 0.097 [0.091, 0.105] 46.9 [44.1, 49.7] 27.3 [24.8, 29.9]                         0.467  0.63 [0.53, 0.72]
                         Instruct 0.096 [0.094, 0.098] 24.9 [23.3, 26.4] 34.5 [32.4, 36.5]                     0.163  0.28 [0.23, 0.35]

      Table 22: Additional Base-vs-Instruct endpoint checks across model families and story domains. Values are mean
      [95% CI] where available. Theme CV is the coefficient of variation of adjacent-sentence topic-jump L2 distances.
      Affective charge is surprise­curiosity plus conflict, in percentage points. Style MMD2 is measured to the matched
      human style-neural reference for each domain. Style Var/Human normalizes across-story style variance by the
      matched human baseline. These endpoint comparisons test facet-level Base-to-Instruct robustness across model
      families. They do not provide stage-wise attribution and should not be read as full replications of the OLMo
      post-training trajector

1693  restricted sources. If a public-domain-only sub-            was passed; however, all reported analyses are com-                    1715
1694  set is used, we release that subset when licensing          puted from archived generations, and downstream                        1716
1695  permits.                                                    metric computation is deterministic.                                   1717

1696  Privacy and author identifiers. For public-                 N Qualitative Illustrations                                            1718
1697  platform data, we remove author names and other
1698  obvious identifiers before analysis. Our unit of            This appendix offers a short qualitative illustration                  1719
1699  analysis is the story text and its aggregate continua-      of the distributional effects quantified in the main                   1720
1700  tion metrics, not individual authors.                       text. It is not a human-validation study: the ex-                      1721
                                                                  cerpts below are illustrative only and are not used                    1722
1701  Reproducibility. We release an anonymized soft-             as evidence for any claim. All quantitative con-                       1723
1702  ware package for preprocessing, continuation seg-           clusions rest on the metrics and statistical tests                     1724
1703  mentation, metric computation, statistical analy-           reported in Section 4 and the preceding appendices.                    1725
1704  sis, and figure generation. The package does not            The metric values in the small tables are computed                     1726
1705  include restricted source texts, raw New Yorker             over the full continuation, not over the displayed                     1727
1706  stories, long excerpts, or full generated continua-         snippet.                                                               1728
1707  tions conditioned on copyrighted prefixes. Instead,                                                                                1729
1708  the code operates on user-provided corpora and in-             Consistent with the copyright constraints in Ap-                    1730
1709  cluded public-domain or synthetic examples, and             pendix M, we avoid The New Yorker excerpts                             1731
1710  we provide aggregate metric tables sufficient to            and show only brief snippets from non-restricted                       1732
1711  reproduce the reported figures and summary statis-          sources, paraphrasing where redistribution rights                      1733
1712  tics where redistribution of underlying text is not         are unclear. Examples were selected to illustrate                      1734
1713  permitted. Exact reproduction of stochastic genera-         the aggregate direction of the metrics, not to esti-                   1735
1714  tions may differ because no explicit decoding seed          mate effect frequency; the frequency and magni-

                                                              24
                    Cut Stage       Theme CV Affective charge     Neutral               Style MMD2

                    40% Human 0.107 [0.106, 0.108] 42.0 [41.3, 42.6] 29.6 [29.2, 30.0]         --

                            Base 0.106 [0.105, 0.107] 70.7 [69.1, 72.3] 19.0 [18.5, 19.4] 0.296 [0.272, 0.320]

                            SFT 0.098 [0.097, 0.099] 42.5 [41.8, 43.2] 32.5 [32.2, 32.9] 0.413 [0.389, 0.440]

                            DPO 0.082 [0.082, 0.083] 22.6 [22.2, 22.9] 43.3 [43.0, 43.6] 0.515 [0.476, 0.543]

                            RLVR 0.083 [0.082, 0.083] 21.1 [20.8, 21.4] 45.6 [45.3, 46.0] 0.524 [0.492, 0.555]

                    60% Human 0.105 [0.104, 0.106] 41.8 [41.0, 42.5] 29.0 [28.6, 29.5]         --

                            Base 0.103 [0.101, 0.104] 77.9 [75.7, 80.2] 14.0 [13.6, 14.5] 0.270 [0.249, 0.292]

                            SFT 0.094 [0.093, 0.094] 40.2 [39.5, 40.9] 33.1 [32.8, 33.4] 0.393 [0.363, 0.421]

                            DPO 0.083 [0.082, 0.083] 22.7 [22.3, 23.0] 42.5 [42.2, 42.9] 0.486 [0.457, 0.521]

                            RLVR 0.083 [0.082, 0.083] 21.3 [21.0, 21.7] 44.5 [44.2, 44.9] 0.513 [0.483, 0.541]

                    80% Human 0.103 [0.102, 0.105] 40.6 [39.8, 41.5] 28.4 [27.9, 28.9]         --

                            Base 0.086 [0.084, 0.087] 83.2 [80.6, 85.6] 10.6 [10.1, 11.0] 0.220 [0.197, 0.240]

                            SFT 0.084 [0.084, 0.085] 34.3 [33.7, 34.9] 35.8 [35.5, 36.3] 0.432 [0.406, 0.462]

                            DPO 0.081 [0.080, 0.081] 22.0 [21.6, 22.4] 42.8 [42.4, 43.1] 0.537 [0.504, 0.569]

                            RLVR 0.081 [0.081, 0.081] 20.7 [20.3, 21.1] 44.7 [44.3, 45.1] 0.503 [0.471, 0.541]

                    90% Human 0.100 [0.099, 0.102] 39.5 [38.3, 40.5] 27.9 [27.3, 28.6]         --

                            Base 0.075 [0.073, 0.078] 84.9 [82.7, 87.2] 9.3 [8.8, 9.8] 0.168 [0.152, 0.189]

                            SFT 0.078 [0.078, 0.079] 29.2 [28.4, 29.8] 38.4 [37.9, 38.8] 0.435 [0.406, 0.463]

                            DPO 0.078 [0.078, 0.079] 20.6 [20.1, 21.1] 43.8 [43.4, 44.2] 0.524 [0.491, 0.564]

                            RLVR 0.078 [0.077, 0.078] 19.5 [19.0, 20.0] 45.4 [44.9, 45.8] 0.509 [0.481, 0.540]

      Table 23: Cut-point robustness for New Yorker continuations. Theme CV is the per-story coefficient of variation
      of adjacent-sentence topic-jump L2 distances. Affective charge is surprise­curiosity plus conflict prevalence in
      percentage points; its interval is a conservative component-bound interval obtained by summing the lower and upper
      bounds for the two component families. Neutral is reported in percentage points. Style MMD2 is measured to the

      matched human style-neural reference at the same cut point. Values are mean [95% CI].

1736  tude of the effects are reported in the full quantita- RLVR continuation is smoother and more neutral                   1763

1737  tive tables.                                          in register; over the full continuation, theme CV                 1764

1738  For each example we pair a shared human- and affective charge fall while neutral narration                              1765

1739  written prefix with the matched human continu- increases.                                                               1766

1740  ation, the base-model continuation, and the RLVR
      continuation. The examples make the measured STORYSTAR (public-platform fiction). Shared                                1767
1741
      contrasts concrete at the level of text: more uni- prefix summary. Two non-human atmospheric be-                        1768
1742
      formly sized thematic motion, muted affect, and a ings debate whether intervening in a human crisis                     1769
1743
                                                            would also serve their own survival.                              1770
1744  narrower stylistic register.
                                                            · Human continuation. "First we save an intelli-
                                                                                                                              1771

1745  TELL ME A STORY (prompt-guided fiction). gent species from extinction."                                                 1772

1746  Shared prefix summary. A painter wakes after an · Base continuation. "Felp shrank his pressure                          1773

1747  uncanny episode in which a painted room seemed membrane into a ball and sent billions of identi-                        1774

1748  to cross into ordinary life.                          cal messages."                                                    1775

1749  · Human continuation. "He smelled bacon frying · RLVR continuation. "We save ourselves, and                             1776

1750  in the kitchen and knew Paul must be cooking them."                                                                     1777

1751  breakfast."                                                                                                             1778

1752  · Base continuation. "Something was terribly Continuation Theme CV Affective charge Neutral

1753  wrong. Paul. The painting. There was this para- Human                             0.142                   42.6%  48.9%  1779
                                                                                        0.136                   45.1%  47.1%
1754  lyzing trepidation."                                  Base                        0.071                   11.1%  66.7%

1755  · RLVR continuation. "He sat up slowly, joints RLVR

1756  creaking, but felt strangely refreshed."              Here the base-model sample remains closer to                      1780

1757                                                        the human continuation's tension and decision                     1781

      Continuation Theme CV Affective charge Neutral structure, while the RLVR sample compresses the                          1782

1758  Human         0.131           49.4% 32.2% decision into a cleaner moral formulation. The                                1783

      Base          0.107           41.7% 50.0% example mirrors the aggregate pattern: lower the-                             1784

      RLVR          0.085           17.0% 67.9% matic unevenness, lower affective charge, and                                 1785

1759  In this example, the human continuation begins higher neutral narration.                                                1786

1760  with ordinary domestic action but keeps the un-

1761  canny premise active. The base continuation is

1762  more overtly marked by threat and tension. The

                                                        25

